Inference of Causal Effects when Control Variables are Unknown

Conventional methods in causal effect inferencetypically rely on specifying a valid set of control variables. When this set is unknown or misspecified, inferences will be erroneous. We propose a method for inferring average causal effects when all potential confounders are observed, but thecontrol variables are unknown. When the data-generating process belongs to the class of acyclical linear structural causal models, we prove that themethod yields asymptotically valid confidence intervals. Our results build upon a smooth characterization of linear directed acyclic graphs. We verify the capability of the method to produce valid confidence intervals for average causal effects using synthetic data, even when the appropriate specification of control variables is unknown.

==> data/3node_fork_summary.csv <==
,m_obs,ace_value,ace_standard_error,q_ace_standard_error,ols_value,ols_standard_error,q_ols_standard_error,q,ace_circ,confidence_level
0,100,0.4177235203010794,0.12294856790345929,0.24097476504155746,0.38927116388859,0.12781671963481397,0.25051616710628893,1.959963984540054,0.4010480475814138,0.05
1,215,0.36054688422075487,0.07253637967186656,0.14216869172578175,0.3467559993647542,0.07306040445364781,0.14319576142507948,1.959963984540054,0.4010480475814138,0.05
2,464,0.37070527073684234,0.043514572161077056,0.08528699423838029,0.3709388876403185,0.0424674301342513,0.08323463357910353,1.959963984540054,0.4010480475814138,0.05
3,1000,0.3616977068259602,0.030986336610548476,0.060732103769509944,0.3629027472713596,0.03296336901144432,0.06460701607153455,1.959963984540054,0.4010480475814138,0.05
4,2154,0.41520310695053664,0.020664710060510065,0.04050208746956225,0.4140270984616177,0.02162229729955723,0.042378923970149834,1.959963984540054,0.4010480475814138,0.05
5,4641,0.38707213749544006,0.013879479064004345,0.027203279089626217,0.38597636545629943,0.014663937864304621,0.028740790085570254,1.959963984540054,0.4010480475814138,0.05
6,10000,0.39228291350665745,0.009706412754217212,0.01902421941734597,0.3910270170460189,0.010019326657316962,0.019637519397683333,1.959963984540054,0.4010480475814138,0.05
7,21544,0.3897510528929094,0.006480456690683883,0.012701461717112037,0.3888226385869254,0.006756221307692876,0.013241950434660144,1.959963984540054,0.4010480475814138,0.05
8,46415,0.4152945847493494,0.004480540332276135,0.008781697682540352,0.41428593638185557,0.004619944854345784,0.009054925525078883,1.959963984540054,0.4010480475814138,0.05
9,100000,0.40081763875781323,0.003051699193820278,0.005981220511537663,0.4006969723771034,0.003186059925038628,0.006244562705662095,1.959963984540054,0.4010480475814138,0.05


==> data/3node_mediator_summary.csv <==
,m_obs,ace_value,ace_standard_error,q_ace_standard_error,ols_value,ols_standard_error,q_ols_standard_error,q,ace_circ,confidence_level
0,100,0.1567554227740327,0.11376691856439902,0.22297906301832335,-0.5026620267612175,0.12119388957294938,0.23753565870930518,1.959963984540054,0.002801749270957221,0.05
1,215,-0.0006944295935872868,0.06867112722067287,0.13459293613028697,-0.5142951608310624,0.05114519508177481,0.10024274034255373,1.959963984540054,0.002801749270957221,0.05
2,464,-0.002254123313036982,0.05309570059098424,0.10406566089225118,-0.5079619944101329,0.037382246341316615,0.07326785649018477,1.959963984540054,0.002801749270957221,0.05
3,1000,0.008235912004994184,0.035947774523764325,0.07045634339094457,-0.49478360549676487,0.025496641902882443,0.04997249985636438,1.959963984540054,0.002801749270957221,0.05
4,2154,-0.009818103886074847,0.024932494230208956,0.04886679073596225,-0.5116138593774525,0.017451147139321343,0.03420361988197902,1.959963984540054,0.002801749270957221,0.05
5,4641,-0.0027400918578658895,0.01693089911557339,0.0331839524924049,-0.5012340432232333,0.012788874798077282,0.02506573400702343,1.959963984540054,0.002801749270957221,0.05
6,10000,-0.004343110070517686,0.012019704416256775,0.02355818776068031,-0.5031819658095974,0.008649358413752285,0.016952430980332972,1.959963984540054,0.002801749270957221,0.05
7,21544,0.0068688674294333785,0.007906244931537963,0.015495955318766753,-0.49685348991664074,0.005887290910293047,0.011538878150684403,1.959963984540054,0.002801749270957221,0.05
8,46415,0.00019507730131362866,0.005456656330180965,0.010694849883167193,-0.49911271833315285,0.004002860382276032,0.007845462184403254,1.959963984540054,0.002801749270957221,0.05
9,100000,-0.000904567265225642,0.003726218772780371,0.007303254593166566,-0.501929244686033,0.002734509045425466,0.005359539244432916,1.959963984540054,0.002801749270957221,0.05


==> data/4node_collider_summary.csv <==
,m_obs,ace_value,ace_standard_error,q_ace_standard_error,ols_value,ols_standard_error,q_ols_standard_error,q,ace_circ,confidence_level
0,100,-0.0005240546794652023,0.10807410110125797,0.2118213458200062,-0.5624566004317805,0.08199518083101939,0.16070760133464704,1.959963984540054,0.0017737687669963642,0.05
1,215,0.002588216156168055,0.07366626952085636,0.14438323513629917,-0.5404408279488528,0.06662802365746961,0.13058852672972313,1.959963984540054,0.0017737687669963642,0.05
2,464,0.0012514697671373587,0.05750780427456302,0.11271322520812209,-0.4631703662076449,0.04072914401751246,0.07982765539546942,1.959963984540054,0.0017737687669963642,0.05
3,1000,-0.0012701163997954068,0.037918787353623154,0.07431945755053425,-0.522043354011987,0.028420172035012795,0.0557025136230575,1.959963984540054,0.0017737687669963642,0.05
4,2154,0.002774928099291196,0.02484388424935392,0.048693118364815595,-0.46297767145104357,0.01835793987552313,0.03598090098637706,1.959963984540054,0.0017737687669963642,0.05
5,4641,0.00951778036474532,0.017059296221188097,0.03343560619512891,-0.5000161086857629,0.01297915845317529,0.025438683117862165,1.959963984540054,0.0017737687669963642,0.05
6,10000,0.006620001235966511,0.011622276976781134,0.022779244292840086,-0.49126212824954213,0.008751315361097602,0.01715226292510344,1.959963984540054,0.0017737687669963642,0.05
7,21544,0.0025714538948004018,0.00794014372958208,0.015562395742052421,-0.5006555204577556,0.0059230866149641926,0.01160903644264108,1.959963984540054,0.0017737687669963642,0.05
8,46415,-0.005708779523660001,0.005489150706605749,0.010758537690659856,-0.5055674748459771,0.004038261807537787,0.007914847702917682,1.959963984540054,0.0017737687669963642,0.05
9,100000,-0.002962092188596943,0.003709221343415398,0.007269940243781456,-0.50208899410589,0.002730809929276528,0.0053522891100063665,1.959963984540054,0.0017737687669963642,0.05


==> data/calibration_qq.csv <==
ace_n_theoretical_z,0,1
-3.2905267314918945,-3.2393088492345092,-2.7694889866413477
-2.9677379253417833,-2.681290535567723,-2.7273348078648754
-2.8070337683438042,-2.6045103458997585,-2.692038656013091
-2.6968442608781262,-2.5777194085915838,-2.673424173630774
-2.6120541412292777,-2.4652853072723637,-2.6672909378149923
-2.542698819399048,-2.349584359883805,-2.639633881791876
-2.4837692932505324,-2.312553821312897,-2.4340406321549155
-2.4323790585844467,-2.269538127944766,-2.411752175816741
-2.38670773449225,-2.2035585247025793,-2.3460055711912005
-2.3455309708066743,-2.180104532167666,-2.2784023426081896
-2.3079844749459575,-2.1503530958348853,-2.2560625150200386
-2.273434650942775,-2.1291612014750654,-2.184229297768678
-2.241402727604945,-2.09518888282543,-2.1811147656572683
-2.2115178091866805,-2.091146105782424,-2.170975688314801
-2.183486528006559,-2.0812078444229556,-2.13297567452769
-2.1570727044790092,-2.079627621702779,-2.108833689943572
-2.1320832908065,-2.0702383678339604,-2.0901441531024116
-2.1083583991691084,-2.044751855736108,-2.0754256710061685
-2.085764065092352,-2.0313863994671326,-2.074537563684831
-2.0641868904004026,-2.0029466105180465,-2.073563003702491
-2.043530007439856,-1.998128648677507,-2.07004189081947
-2.0237099909349667,-1.9945904502060416,-2.0550665348421884
-2.004654461765096,-1.9925020330077703,-2.04679231331707
-1.9863002041294273,-1.9875682153589946,-1.975898179628509
-1.9685916691865946,-1.980353378268619,-1.9646296623548005
-1.951479773475859,-1.9397895200315318,-1.9570645403471558
-1.934920924887393,-1.9312209205547475,-1.9291219829498374
-1.918876226216576,-1.9196514757137282,-1.9280791135132493
-1.9033108187089973,-1.9028981694741158,-1.921051123793455
-1.8881933369885064,-1.8575705214873466,-1.8846293465156865
-1.8734954533694923,-1.8543776072740685,-1.870653767084685
-1.8591914944718684,-1.8537480530488157,-1.8590724338215965
-1.845258116755501,-1.852745599520841,-1.8490377839520935
-1.8316740304001806,-1.8419634480143112,-1.8410433177731318
-1.8184197631112666,-1.8321416975040536,-1.7914802986147689
-1.8054774570971484,-1.824440558459831,-1.76819663450165
-1.7928306937637517,-1.789572420203354,-1.7646582026493947
-1.7804643416920256,-1.770010513391211,-1.7542347546498243
-1.7683644242721612,-1.7608494487540742,-1.7368190181497072
-1.756518004011915,-1.7599027009445936,-1.7358581451305046
-1.7449130810524893,-1.7529471030625552,-1.7302155205076035
-1.7335385038417948,-1.744494803960446,-1.7286044796792923
-1.7223838902526911,-1.742045857225056,-1.7247222073752604
-1.7114395577093575,-1.7379509070323544,-1.7227918867549261
-1.7006964611109074,-1.7359701948918207,-1.7140031178192654
-1.6901461375274707,-1.7323472465088297,-1.713607795380511
-1.6797806567981286,-1.722039068797232,-1.7089766772512232
-1.6695925772881872,-1.695176592087686,-1.7054406111574953
-1.6595749061702603,-1.6765423472678933,-1.6977693429559004
-1.6497210636833615,-1.6601214917818308,-1.6941385852850994
-1.640024850899671,-1.660038053467792,-1.6934143643389605
-1.6304804205924208,-1.6580469167484302,-1.6733971725604797
-1.6210822508524085,-1.6377763814511321,-1.6673999962984336
-1.6118251211466297,-1.6363453751404875,-1.6660623239182968
-1.6027040905517569,-1.6338232896869385,-1.662785623554568
-1.5937144779287948,-1.6304244082341086,-1.6583029144973467
-1.5848518438340828,-1.6186647679153414,-1.6553040320082795
-1.5761119739866587,-1.6052060208305232,-1.6523368226776722
-1.5674908641334402,-1.6012014887152712,-1.6502142210906101
-1.5589847061722562,-1.6001348861548972,-1.6483168230836553
-1.5505898754088914,-1.59676031619092,-1.6440296828932282
-1.5423029188383173,-1.58433781196705,-1.6382553649196983
-1.5341205443525463,-1.5764726232329433,-1.638151375392935
-1.5260396107882266,-1.5599294324898523,-1.6318451440230444
-1.5180571187364948,-1.552467331545394,-1.6202811431559536
-1.510170202045823,-1.5240443739597511,-1.6096697996637608
-1.5023761199558543,-1.5240211951139162,-1.601144980993402
-1.4946722498066205,-1.5139184498551663,-1.5870186712824932
-1.4870560802731703,-1.508636185811982,-1.5713715414971765
-1.4795252050806593,-1.5023944443988992,-1.569304109298268
-1.4720773171593677,-1.4972007867400428,-1.567136039810092
-1.4647102032030621,-1.4872767442703458,-1.562371853199866
-1.4574217385976513,-1.4819641746437056,-1.5534101225279169
-1.4502098826901597,-1.458834877506098,-1.5439283561329438
-1.4430726743709013,-1.4587532954959772,-1.5288294548598123
-1.436008227944182,-1.4468875124139882,-1.5221002016446463
-1.4290147292651423,-1.4398059776516767,-1.5205090090357967
-1.4220904321223207,-1.4380861170742343,-1.5078243299885543
-1.4152336548473612,-1.4362626539015946,-1.4998211715310195
-1.408442777134888,-1.4308058361532454,-1.489585939962786
-1.401716237057051,-1.4303722268165862,-1.4735064310124497
-1.3950525282585466,-1.424181871448276,-1.4624884656313972
-1.388450197319147,-1.4180582281258396,-1.4519764386523155
-1.3819078412718098,-1.4159891248939132,-1.4294451237764099
-1.3754241052654514,-1.4058900470970852,-1.4242992730288146
-1.3689976803623412,-1.4036021267719072,-1.4093752529627526
-1.3626273014608776,-1.4008359277011722,-1.4053093302817437
-1.3563117453352471,-1.393632611497811,-1.3846052756039327
-1.3500498287841278,-1.3873090622534152,-1.3787950773318756
-1.3438404068812133,-1.3782958477351386,-1.3771491939373008
-1.3376823713208827,-1.3668483423298552,-1.3738615946366473
-1.331574648852845,-1.3653361356745088,-1.357062317644375
-1.3255161998000577,-1.364757053112228,-1.3516759357877142
-1.3195060166546382,-1.361026956255263,-1.3480007315182352
-1.313543122746876,-1.3582297174878208,-1.3470443466594715
-1.3076265709827952,-1.33031460059485,-1.3446012736059394
-1.3017554426460813,-1.329139395430136,-1.33738005257154
-1.2959288462604268,-1.3056548639472922,-1.3318479191754504
-1.2901459165086897,-1.3019300318492464,-1.29684133621226
-1.2844058132054617,-1.299481043109497,-1.288297370747618
-1.278707720319905,-1.2977495754223973,-1.2771148683240108
-1.273050845045919,-1.2850687667196132,-1.2714442768932839
-1.2674344169169056,-1.2846865891264363,-1.2679305901655256
-1.261857686962573,-1.2788460542865625,-1.2665950806593136
-1.2563199269054064,-1.2505637468834079,-1.2594806433608472
-1.2508204283945634,-1.2464095695554915,-1.2581821582466333
-1.2453585022751223,-1.241776263534661,-1.2577124942056577
-1.2399334778907383,-1.2403384139146245,-1.247193049346718
-1.234544702417872,-1.235310776491247,-1.2422952178910034
-1.229191540229895,-1.2286296730208808,-1.241321662623269
-1.2238733722894632,-1.2132371399975963,-1.23244260773584
-1.2185895955676638,-1.2077260332682351,-1.2254453165365753
-1.213339622488518,-1.2036477325732373,-1.2151242662436943
-1.2081228803975246,-1.198602290504476,-1.2026119648600433
-1.2029388110529995,-1.196851370167065,-1.1933166299572218
-1.1977868701390406,-1.191510181466175,-1.1921269476207854
-1.1926665267990217,-1.1891970763132897,-1.191570905775298
-1.1875772631885781,-1.1861357073147527,-1.1842929266002926
-1.1825185740471167,-1.1850520202677812,-1.168150310826319
-1.1774899662869251,-1.1840807920157057,-1.1666764921705863
-1.1724909585990235,-1.1792462897176028,-1.1510014642785567
-1.1675210810749368,-1.1788170252429422,-1.1477652382505033
-1.1625798748436227,-1.1786242429488945,-1.1447495431457289
-1.1576668917228294,-1.1737069509731868,-1.1367331886712528
-1.1527816938841928,-1.1656777898783952,-1.1339678699033238
-1.1479238535314327,-1.1571538846907683,-1.1302647345321335
-1.1430929525910276,-1.155325249220375,-1.1258912879705636
-1.1382885824147984,-1.148852096325815,-1.1202868421586019
-1.1335103434938414,-1.1482174462642756,-1.1193778920086914
-1.128757845183305,-1.1461026351833763,-1.11912583213911
-1.1240307054375036,-1.1455341059763646,-1.1185463923383223
-1.119328550554924,-1.1429670180443017,-1.117306815226029
-1.1146510149326596,-1.1423336618573796,-1.108486666753783
-1.1099977408298738,-1.1304099580929061,-1.100767442681119
-1.105368378139887,-1.124782732074603,-1.0821260659392982
-1.100762584170507,-1.123826923469934,-1.0817044186541165
-1.096180023432261,-1.1149469551462585,-1.074830233168487
-1.0916203674341678,-1.0971845694040012,-1.068128671834505
-1.0870832944867503,-1.0939451354196468,-1.0680119650216409
-1.0825684895119625,-1.0906016894391708,-1.066295192852957
-1.0780756438597567,-1.0888033280638185,-1.064933242866842
-1.073604455130997,-1.0830541882235092,-1.0628779631496148
-1.0691546270064718,-1.077388463665333,-1.050148579538535
-1.0647258690817456,-1.0741177847024088,-1.049332378126869
-1.0603178967076075,-1.0699561285529016,-1.0382697599328239
-1.0559304308358974,-1.0667501040656076,-1.0342592943036006
-1.0515631978704925,-1.0593680584068348,-1.0337630365619568
-1.0472159295232384,-1.0585231212941513,-1.0295852299557797
-1.0428883626746381,-1.053525025309555,-1.0213191386132832
-1.038580239239107,-1.0478215986109314,-1.015733461956019
-1.0342913060346124,-1.0454520832403027,-1.0121822120041475
-1.0300213146565291,-1.0437246298746483,-1.0120236985646334
-1.0257700213555496,-1.0422316229584494,-1.0091036856748588
-1.0215371869194867,-1.0380886409331462,-1.007762259912427
-1.0173225765588283,-1.0370567732019755,-1.004563190289422
-1.0131259597958915,-1.0339823936360382,-0.9959936554773701
-1.0089471103574517,-1.0323210368600622,-0.9930393551109911
-1.0047858060707053,-1.0274458082627036,-0.9900360595398694
-1.0006418287624492,-1.0274028111876163,-0.9892929368547102
-0.9965149641613579,-1.027111116227408,-0.9867608429740692
-0.9924050018032362,-1.0248840911331107,-0.9790286389631203
-0.9883117349391506,-1.0224817547762446,-0.9770794015116726
-0.984234960446325,-1.0180278149744082,-0.9763630973667096
-0.9801744787417053,-1.016242674298997,-0.9743917826864866
-0.9761300936980973,-1.0094363238861952,-0.9736020487052116
-0.9721016125627848,-1.0084047012204513,-0.9667998865341586
-0.9680888458785382,-1.005428497503257,-0.9639322275301799
-0.9640916074069344,-0.9986050191098309,-0.9512243113638933
-0.9601097140539036,-0.9915517607147734,-0.9484101507072409
-0.9561429857974221,-0.9913752402801769,-0.9428742847291249
-0.952191245617287,-0.9900809833587597,-0.936969530208743
-0.9482543194268878,-0.9850462128515535,-0.9331703540289751
-0.9443320360069191,-0.9769706743977902,-0.9313116497488485
-0.9404242269409587,-0.9752279853381741,-0.9219690005741119
-0.9365307265528551,-0.9748145888227269,-0.9174291899692874
-0.9326513718458571,-0.9717456218945741,-0.9106526581600615
-0.9287860024434343,-0.965727358085442,-0.9100091063117032
-0.9249344605317251,-0.9618091702718946,-0.9093475063632899
-0.9210965908035642,-0.955759761526393,-0.9091460571507757
-0.9172722404040338,-0.9494076273393988,-0.903322084956012
-0.9134612588774913,-0.9457079129930862,-0.9028605312692058
-0.9096634981160243,-0.9371192915768556,-0.8944490516238943
-0.9058788123092846,-0.9272630752565189,-0.8918385056608028
-0.9021070578956625,-0.9265853318542712,-0.8902228487225186
-0.8983480935147531,-0.9208561193860236,-0.8852501805568597
-0.8946017799610746,-0.9187162106348757,-0.8647119707328776
-0.8908679801390024,-0.9176048236112447,-0.8610793505589599
-0.887146559018876,-0.9142908640306835,-0.8603048093207782
-0.8834373835942454,-0.9141642499389091,-0.8539061886879635
-0.8797403228402193,-0.911941273499012,-0.843524856117529
-0.8760552476728831,-0.9062308843275146,-0.8417443198424305
-0.8723820309097523,-0.9017001823988241,-0.8407501738621788
-0.8687205472312284,-0.8968233574821731,-0.8388489888400609
-0.8650706731430313,-0.8962907071071861,-0.824238684300822
-0.861432286939572,-0.8942785367980981,-0.8233717130022637
-0.8578052686682432,-0.888327378003004,-0.8201319049743486
-0.8541895000945975,-0.8864509088661819,-0.8143710789325529
-0.8505848646683848,-0.8837872400547084,-0.8120465107249355
-0.8469912474904282,-0.8815230317473202,-0.8091632386700975
-0.8434085352803098,-0.8769632013898903,-0.8073320831847947
-0.8398366163448432,-0.8757543673759274,-0.8061426745512362
-0.8362753805473111,-0.8693549510681753,-0.8052611242339017
-0.8327247192774436,-0.8676963800556183,-0.7995627876833815
-0.8291845254221185,-0.8651956301062138,-0.7959926427893615
-0.8256546933367592,-0.8626043250253913,-0.7916038624613108
-0.8221351188174142,-0.8603279351301992,-0.7856973930008574
-0.8186256990734948,-0.8555184904680315,-0.7803640627513
-0.8151263327011556,-0.854036198732141,-0.7782980855546724
-0.8116369196572971,-0.8537042218432837,-0.7764777490498274
-0.8081573612341749,-0.8488731404757562,-0.774241403869472
-0.8046875600345965,-0.8474431057651594,-0.7731004588108119
-0.8012274199476918,-0.8430744352370586,-0.7723463743716342
-0.7977768461252381,-0.8272814917963581,-0.7693526121489745
-0.7943357449585282,-0.8257808622402557,-0.7687218441469595
-0.7909040240557627,-0.8228804530104625,-0.7655246929632745
-0.7874815922199551,-0.8178247447420197,-0.7596517702262984
-0.7840683594273347,-0.8158935265855894,-0.7583687388085635
-0.7806642368062335,-0.8135787665752715,-0.7562191624368994
-0.777269136616444,-0.8073180014626842,-0.7494449783720304
-0.7738829722290368,-0.8060763111182135,-0.7476307480174134
-0.7705056581066221,-0.797520287875853,-0.7440291151291525
-0.7671371097840485,-0.7960621474384505,-0.7395847753707679
-0.7637772438495225,-0.7884775084554223,-0.7384278704569005
-0.7604259779261412,-0.7788715669697684,-0.7371936659080505
-0.7570832306538241,-0.7765179280193408,-0.7370803487443525
-0.7537489216716377,-0.7742468177748274,-0.7364142561743341
-0.7504229716004978,-0.7723016003102907,-0.7341354729840878
-0.747105302026245,-0.7704491604328018,-0.7332972137529319
-0.7437958354830783,-0.7678314088941197,-0.7278987917378948
-0.7404944954373419,-0.7662756513757297,-0.7248081840097069
-0.7372012062716543,-0.7631305028767403,-0.7206040881598743
-0.7339158932693708,-0.7626802687256687,-0.7199864170413308
-0.7306384825993719,-0.7621574899058834,-0.7178232877915959
-0.7273689013011686,-0.7562759850484204,-0.7134322896049835
-0.724107077270317,-0.7555816844874788,-0.7078721865980835
-0.7208529392441334,-0.7549721827292181,-0.7031833086956611
-0.7176064167877054,-0.7487261001573501,-0.6994942926258434
-0.7143674402801876,-0.7478067048862302,-0.6972962181100976
-0.7111359409013774,-0.746148801387135,-0.6890706439307613
-0.7079118506185641,-0.7455464313851088,-0.6788258163723021
-0.7046951021736431,-0.7409316148609975,-0.6694131067225968
-0.70148562907049,-0.7344903574750921,-0.6687602339734535
-0.6982833655625877,-0.7338675474119025,-0.6677080434309863
-0.6950882466409006,-0.731666157102728,-0.6670483270558483
-0.6919002080219895,-0.728868156605496,-0.6578260339320309
-0.6887191861363626,-0.7263829579655161,-0.652778881103684
-0.6855451181170552,-0.7252392566116747,-0.6460692107570514
-0.6823779417884337,-0.7250862295239588,-0.6377259808212619
-0.6792175956552189,-0.716396763367521,-0.630493050644291
-0.6760640188917231,-0.7134983767710298,-0.6283669391575817
-0.6729171513312944,-0.7122609774557501,-0.6255151795940267
-0.6697769334559663,-0.701968532773196,-0.6235525882259007
-0.6666433063863063,-0.6860181031882778,-0.6234649719146736
-0.6635162118714568,-0.6856003128342,-0.6200998367867521
-0.6603955922793686,-0.6712231253125861,-0.6123723572079516
-0.6572813905872175,-0.6687390188114735,-0.6116845585622911
-0.6541735503720033,-0.6619098317397978,-0.6108586479165075
-0.6510720158013261,-0.6588261234100545,-0.610067188263069
-0.6479767316243346,-0.6535440584667308,-0.6073839833610784
-0.6448876431628431,-0.653340585575395,-0.6068236636266666
-0.641804696302616,-0.6525866683325164,-0.6039110710371834
-0.6387278374848112,-0.6487008234136824,-0.6037556023853254
-0.6356570136975827,-0.6466515346385604,-0.6033916835806669
-0.6325921724678368,-0.6443754992474338,-0.5966569949193438
-0.6295332618531404,-0.640243415788472,-0.5962080677418068
-0.6264802304337754,-0.6392661612158185,-0.594977871312834
-0.6234330273049375,-0.6291393882097476,-0.594210663931004
-0.6203916020690775,-0.6282709645684144,-0.5860850730437732
-0.6173559048283787,-0.6263994464402801,-0.5855163796407858
-0.6143258861773697,-0.6216631608198577,-0.5789439631175709
-0.611301497195671,-0.6200965645546799,-0.5788697923204547
-0.6082826894408673,-0.6163476305291186,-0.5787407562940557
-0.6052694149415093,-0.6147446965423912,-0.576940453573746
-0.6022616261902376,-0.6111337141596345,-0.5705522925334515
-0.5992592761370268,-0.611016212377587,-0.5676283063810685
-0.5962623181825503,-0.6092477996461948,-0.5648325981146811
-0.5932707061716577,-0.607073133166696,-0.5617704065649961
-0.5902843943869686,-0.6049529113559509,-0.5607777697017556
-0.5873033375425751,-0.6041077544884119,-0.559232029005519
-0.5843274907778542,-0.5972111497327364,-0.5583641220562607
-0.5813568096513856,-0.5949964860630144,-0.5567135516221294
-0.578391250134974,-0.5935479076241084,-0.5538830995709136
-0.5754307686077731,-0.5894656846498488,-0.5513013804729134
-0.5724753218505098,-0.587727464661224,-0.5481844190863575
-0.5695248670398051,-0.5849509238685036,-0.5479159449685019
-0.5665793617425917,-0.581180384916983,-0.5468094185827229
-0.5636387639106246,-0.5791111703295118,-0.5398356703894949
-0.5607030318750833,-0.5787554677022091,-0.5396526968661206
-0.5577721243412649,-0.5758582104620958,-0.5389991981092527
-0.5548460003833636,-0.5754878417915936,-0.5354142345875106
-0.5519246194393378,-0.5660853141764732,-0.5342253436957887
-0.5490079413058611,-0.5582282787482669,-0.530685448387016
-0.5460959261333559,-0.5479252654884135,-0.5289180493386363
-0.5431885344211086,-0.5467433259981636,-0.5262979391153002
-0.5402857270124635,-0.5395306308985057,-0.5228042187933251
-0.5373874650900954,-0.5361692088942277,-0.5225895228808487
-0.5344937101713576,-0.5349042196360756,-0.5185546065932468
-0.5316044241037058,-0.5320966335212401,-0.5128708953298563
-0.5287195690601938,-0.5273967280820104,-0.5115268823209663
-0.5258391075350426,-0.5226845571732557,-0.5105255945056116
-0.522963002339279,-0.5194458354784693,-0.5050885256655995
-0.520091216596443,-0.5177363232130685,-0.5006086604048045
-0.5172237137383637,-0.5175136922915291,-0.5000096178956512
-0.5143604575010011,-0.5164257273856474,-0.49995198195268137
-0.511501411920353,-0.5132328205900482,-0.4982661772953481
-0.5086465413284254,-0.5118095582551672,-0.4967177361618798
-0.5057958103492657,-0.5103835345614759,-0.4957332050483778
-0.5029491838950579,-0.5081960877660527,-0.4919645277806384
-0.5001066271622767,-0.48445002004237103,-0.4905069332108446
-0.4972681056279012,-0.48139320102712296,-0.4898834028234534
-0.49443358504568685,-0.4811513369264422,-0.4898498317073623
-0.4916030314424935,-0.4811417440094273,-0.48962727752621904
-0.4887764111146695,-0.4804234598685747,-0.4828008493802416
-0.4859536906244905,-0.47452788557623177,-0.48251299525942787
-0.48313483679665137,-0.4684768526901108,-0.48173823455910125
-0.48031981671481105,-0.46682313304795037,-0.4808396632830141
-0.47750859771818926,-0.4642148780647027,-0.48018158263065264
-0.474701147398213,-0.4629389561168408,-0.4800228011016307
-0.4718974335952135,-0.4577483844336802,-0.47965557878376447
-0.46909742439517155,-0.45094998728006497,-0.4759474802793548
-0.4663010881265105,-0.44151957861842794,-0.4754969950759351
-0.4635083933569366,-0.4400038642115358,-0.4715141556844421
-0.4607193088903253,-0.43888783165479595,-0.47026690360097356
-0.4579338037636521,-0.43790697122980465,-0.4698769286468426
-0.45515184724396895,-0.43113407330335374,-0.46959502843737233
-0.4523734088254233,-0.4309401434030883,-0.46778830218468853
-0.44959845822632,-0.43052798442763984,-0.4657755967153501
-0.44682696538622596,-0.42890979116818967,-0.4631836893087067
-0.4440589004631145,-0.42343749894886423,-0.4631387327970678
-0.44129423383055216,-0.42326682095788193,-0.4622926922759695
-0.4385329360749231,-0.4231025535807718,-0.45723456093883647
-0.4357749779926946,-0.42260151562636505,-0.4555216673866479
-0.4330203305877187,-0.42133256202944397,-0.4532515820363261
-0.43026896506857354,-0.41985887239532144,-0.4530146177297691
-0.42752085284594,-0.41572674784067065,-0.4480345553995084
-0.4247759655300155,-0.412402545576318,-0.4474562374528998
-0.42203427492796325,-0.4121821176107979,-0.4472005804536552
-0.419295753041396,-0.41005874329839964,-0.4444729777283674
-0.416560372063895,-0.40872279563678454,-0.43716094891870916
-0.41382810437856193,-0.40704722595841314,-0.4320584329135537
-0.4110989225556043,-0.40625541758807937,-0.43096636998325355
-0.40837279934995346,-0.3961192337791391,-0.4267604385957539
-0.4056497076989145,-0.3945117618479995,-0.42671853254320824
-0.4029296207198474,-0.39448371453645276,-0.42427774681817876
-0.4002125117078794,-0.39370814689018535,-0.41969846586242326
-0.39749835413364726,-0.3930816186256637,-0.4189808517432416
-0.3947871216410699,-0.39059503254145805,-0.418668786073789
-0.3920787880451495,-0.38975907172947943,-0.41234589186474535
-0.3893733273298023,-0.38901422797802526,-0.40964149871846606
-0.3866707136457164,-0.384290341599045,-0.39408003695639476
-0.38397092130823895,-0.382563953639631,-0.3908620449921335
-0.38127392479528904,-0.3718143849332427,-0.38760989841436466
-0.37857969874529823,-0.37145063489053803,-0.38611397471684206
-0.37588821795517746,-0.3710956321905654,-0.3851683719246539
-0.37319945737830973,-0.37077804532538355,-0.37882613541904936
-0.3705133921225674,-0.36916725248569404,-0.3746464216949608
-0.36782999744835626,-0.36152965644674057,-0.3727500834404754
-0.36514924876668226,-0.36107916497297543,-0.3699238902517027
-0.36247112163724376,-0.35976984371494186,-0.3685076155605047
-0.3597955917665468,-0.3596435460746027,-0.3675673565746956
-0.357122635006044,-0.35860427352102975,-0.3620282113038682
-0.354452227350296,-0.35488152372312526,-0.35984691203493196
-0.35178434493515626,-0.35205035691498443,-0.3595102312518902
-0.34911896403597675,-0.3498887724999554,-0.35917666719713953
-0.34645606106583676,-0.3441989237097885,-0.3583443321841429
-0.34379561257379215,-0.3421135870117162,-0.3581017162763866
-0.3411375952431459,-0.34103875967979835,-0.35773472118159844
-0.33848198588973977,-0.3374677220576453,-0.35493764952870294
-0.3358287614602655,-0.33307591483246657,-0.3483181899787939
-0.3331778990305966,-0.33306388146678895,-0.34661650143553224
-0.33052937580413966,-0.33262151523435624,-0.3443045849029813
-0.3278831691102048,-0.33134166107824864,-0.3416534457844
-0.32523925640239537,-0.3305414245453642,-0.3307419527344693
-0.3225976152570161,-0.32588228417038784,-0.3268499469623667
-0.3199582233714995,-0.32453567392678595,-0.32616610930248346
-0.31732105856285076,-0.31697009663543907,-0.3255461943149101
-0.3146860987661101,-0.3166460209188054,-0.31827387045789607
-0.3120533220328322,-0.3142963999005347,-0.3172960442608868
-0.3094227065295837,-0.3132063119884461,-0.3092535633940744
-0.30679423053645655,-0.3096380929615361,-0.30663795563113133
-0.3041678724455986,-0.30961250347557745,-0.3056365120756557
-0.3015436107597603,-0.30653296065798286,-0.30534077715311125
-0.2989214240908573,-0.30637259576095416,-0.2996892315544104
-0.296301291158549,-0.30245317927971854,-0.2971258097867044
-0.29368319078883237,-0.3007569270937889,-0.2929691955795275
-0.2910671019126514,-0.29556007331492296,-0.28894589670032556
-0.2884530035645209,-0.29073173005862735,-0.2851317040937973
-0.2858408748811656,-0.29042273056139817,-0.28411820543834504
-0.28323069510017346,-0.28658936140841496,-0.2787853550458441
-0.2806224435586632,-0.28594494660523107,-0.2737317740988372
-0.278016099691966,-0.28489865480972487,-0.2735523458999908
-0.2754116430323206,-0.279680623108356,-0.27168953113084443
-0.27280905320758236,-0.27959075869967653,-0.2603075251856969
-0.2702083099399453,-0.2786763426657624,-0.25973105524076695
-0.26760939304467757,-0.27684552298388343,-0.2560434764514496
-0.26501228242886904,-0.27265295648716553,-0.2549968163149423
-0.2624169580901926,-0.2714470787383236,-0.25417583776836233
-0.2598234001156768,-0.27031125396167915,-0.24974191651224303
-0.25723158868049156,-0.2700385868517885,-0.24821398450726836
-0.25464150404674535,-0.26749492393813523,-0.2463864436040982
-0.25205312656229445,-0.2658972275968271,-0.24441465754215924
-0.24946643665956364,-0.262763698606856,-0.23979579795275638
-0.2468814148543784,-0.2619315262438046,-0.2370183826768474
-0.24429804174480832,-0.2545238652074291,-0.23545453878751893
-0.2417162980100216,-0.24975444606869224,-0.2302747318695678
-0.23913616440915003,-0.24949515141802112,-0.2301206394390744
-0.2365576217801652,-0.2472725443042402,-0.22930285381709478
-0.23398065103876436,-0.24356792157871468,-0.22912287848793866
-0.2314052331772677,-0.24256996520187146,-0.22856046327054522
-0.2288313492635247,-0.24092370466111168,-0.22064910933043758
-0.22625898043983075,-0.2339881168292781,-0.22007051082339302
-0.22368810792185392,-0.23203040101934655,-0.21999504738016767
-0.22111871299757055,-0.22887437920493642,-0.2175506581280404
-0.21855077702621106,-0.22703753730317908,-0.21391366712476412
-0.21598428143721454,-0.22636651728595086,-0.2137034732314115
-0.21341920772919243,-0.22596876995871534,-0.21229266455673967
-0.21085553746890148,-0.22500644113407317,-0.2088129134380219
-0.20829325229022513,-0.2231980119786275,-0.20354005407459239
-0.2057323338931637,-0.22251875602075138,-0.19981921970305905
-0.20317276404283302,-0.21034004512722432,-0.19364511525446357
-0.20061452456847143,-0.20503800293900182,-0.19325902011509621
-0.19805759736245473,-0.19984897463114762,-0.17877349225663228
-0.1955019643793194,-0.19696128958694434,-0.17360226456085417
-0.19294760763479377,-0.19342241892391146,-0.16975384137206023
-0.19039450920483653,-0.19302638994779467,-0.16929935290249368
-0.1878426512246831,-0.18344503848135868,-0.16645579667365998
-0.18529201588789962,-0.1786298320921723,-0.16540832672733302
-0.18274258544544394,-0.17764155609821022,-0.16501453325127508
-0.18019434220473382,-0.17727620944293698,-0.1638506348444444
-0.1776472685287226,-0.17646748074844867,-0.16332154009020888
-0.175101346834981,-0.17456772809168916,-0.15950237690281266
-0.17255655959478663,-0.17237751849839708,-0.15138916881036915
-0.1700128893322194,-0.1686985139258861,-0.14971677768039254
-0.1674703186232639,-0.16835740856649792,-0.14778995598983938
-0.16492883009491788,-0.16756758794081927,-0.14331238062733687
-0.16238840642430744,-0.16680249646016204,-0.13434235977700726
-0.15984903033780784,-0.16546440189822073,-0.13320814481938273
-0.1573106846101707,-0.1566907235471068,-0.13309460454133334
-0.15477335206365714,-0.1560280149634858,-0.1328936512430063
-0.15223701556717642,-0.15537498776271275,-0.12678297035487968
-0.14970165803543056,-0.15125706554742574,-0.12644422905129105
-0.1471672624280644,-0.1449177164418812,-0.12301552775761573
-0.14463381174882106,-0.14309971685144146,-0.12188076466125625
-0.14210128904470284,-0.14276798699088172,-0.11570525095498647
-0.13956967740513732,-0.14244926134522917,-0.11182595974847062
-0.13703895996114848,-0.14188903185069868,-0.1114603072015407
-0.134509119884533,-0.13769646430828836,-0.10912015371584574
-0.13198014038704126,-0.13267983613592255,-0.10812320878487788
-0.12945200471956325,-0.1312633514696108,-0.10775177948237794
-0.12692469617131924,-0.12840311439220486,-0.10619530212993583
-0.1243981980690547,-0.12760863087947755,-0.10393572982603863
-0.12187249377624018,-0.12471744926471638,-0.09876729190115524
-0.11934756669227513,-0.1191027539837243,-0.09707707555028376
-0.1168234002516962,-0.11485032079094726,-0.09214783214432888
-0.11429997792338965,-0.11455258399145174,-0.09087418339196524
-0.11177728320980798,-0.10982572259236321,-0.08825487982837871
-0.10925529964619018,-0.10305429926024409,-0.08444694641278225
-0.10673401079978624,-0.10098356718738354,-0.0837285969187102
-0.10421340026908517,-0.09919180608776128,-0.08190195758134441
-0.10169345168304682,-0.09873535701468875,-0.07493558998499067
-0.09917414870033726,-0.0980302434196521,-0.07439601754373558
-0.09665547500856764,-0.09650262948130368,-0.07356515546084955
-0.0941374143235364,-0.08987940153671774,-0.07169385909625092
-0.09161995038847481,-0.08841511150193858,-0.07130202982590375
-0.08910306697329581,-0.07947778001410898,-0.0693983826652721
-0.08658674787384586,-0.07461783151631401,-0.06924971990464383
-0.08407097691115972,-0.07456477262208232,-0.06802417515305159
-0.08155573793071842,-0.07455482157323332,-0.06638931261104612
-0.07904101480170984,-0.06917617879858678,-0.06474615820719246
-0.07652679141629237,-0.06311979262488497,-0.06114168947721706
-0.07401305168886034,-0.06148447099741432,-0.05889110683475718
-0.07149977955531359,-0.06117963042145548,-0.05714312931330654
-0.06898695897232805,-0.05812919761014577,-0.05704333659845622
-0.06647457391662948,-0.05674719877968754,-0.05565339137070519
-0.06396260838426929,-0.05382368598367107,-0.051768874974375274
-0.06145104638990274,-0.05379437111653228,-0.04997323750345646
-0.058939871966069105,-0.05320478756500351,-0.048103502761535084
-0.05642906916247406,-0.0526658871946176,-0.046867616509141126
-0.053918622045273985,-0.05078212801472646,-0.0465638547678619
-0.051408514696362095,-0.04918164039384904,-0.04274148876994214
-0.04889873121265653,-0.04864291073748707,-0.0395220247772523
-0.046389255705389994,-0.04575302474898923,-0.03950660794880093
-0.043880072299401184,-0.044309686898160956,-0.03920049916436122
-0.04137116513242771,-0.04293331475262397,-0.037285276481130954
-0.038862518354400494,-0.041699092429180906,-0.03612424081681364
-0.0363541161267396,-0.04078240903179948,-0.03581520396289607
-0.03384594262165133,-0.03972488439488104,-0.032829497006911124
-0.03133798202142662,-0.03868800959795047,-0.0327171468054223
-0.02883021851774051,-0.0343675358232244,-0.028752500341141518
-0.02632263631095278,-0.032274173659044565,-0.027413722031522206
-0.02381521960940948,-0.03205051634780106,-0.023992442346268048
-0.021307952628745463,-0.029973266819526435,-0.018434752200161983
-0.018800819591187675,-0.029744976022770177,-0.016770483802438018
-0.016293804724859254,-0.02617148330702676,-0.01370556342346363
-0.01378689226308428,-0.02557957318502834,-0.01369838117150581
-0.011280066443693096,-0.022981355086181394,-0.012733960888641833
-0.008773311508328191,-0.01179105882429158,-0.012369844332217635
-0.006266611701750474,-0.010498942561969907,-0.012150132180072264
-0.0037599512711459344,-0.007061326659754431,-0.011630181741990714
-0.0012533144654325557,-0.006346971066702773,-0.011384336573601
0.0012533144654324165,0.0007614747807650928,-0.009094286118485109
0.003759951271145795,0.005671287525594951,-0.009001253736722248
0.006266611701750335,0.006972855838528289,-0.00774192372762065
0.008773311508328052,0.00969748878612823,-0.005615122398110568
0.011280066443692957,0.010871083062519018,-0.004503940681160218
0.013786892263084142,0.014927678732908052,-0.0016250399493087542
0.016293804724859116,0.02106786513978339,0.0049656796190540396
0.018800819591187533,0.023527005790119314,0.005793112972836355
0.021307952628745325,0.024069176257443696,0.008025621371028885
0.02381521960940934,0.028400685271292865,0.014423673033802206
0.026322636310952642,0.03258514939876386,0.01770505336433558
0.028830218517740373,0.035101254149037274,0.0206369711905175
0.03133798202142648,0.03671468986478406,0.025876893682134108
0.033845942621651186,0.03953903594977043,0.02712657280788701
0.03635411612673946,0.044922356824759986,0.027565386215747393
0.038862518354400355,0.04536495754704022,0.02923780477543539
0.04137116513242757,0.04699645364141314,0.03276977686617908
0.043880072299401045,0.04825663205733743,0.03350826551543837
0.04638925570538985,0.048959404540292635,0.03504754043344183
0.04889873121265639,0.04948183020840889,0.03505310446515801
0.05140851469636196,0.052203495185055106,0.0360228195019245
0.05391862204527385,0.0528221483369127,0.03860149115405406
0.05642906916247392,0.054794532450412464,0.039357662743566495
0.05893987196606896,0.05640878558151838,0.039608667257136285
0.0614510463899026,0.058810297379905306,0.041641635191473306
0.06396260838426915,0.05881330322021476,0.04806938723361542
0.06647457391662934,0.06032741996426677,0.052179843156917365
0.06898695897232791,0.06343674584969572,0.05596976672442309
0.07149977955531345,0.06722954699326454,0.056523248765094104
0.0740130516888602,0.07178093764140933,0.05909327036878825
0.07652679141629223,0.07536051559034965,0.059348832049865366
0.07904101480170984,0.07554062678126486,0.059528910283421596
0.08155573793071842,0.07964960385351047,0.059617086933315175
0.08407097691115972,0.08002755483140182,0.06027712479650426
0.08658674787384586,0.08173233999815796,0.06687520455600461
0.08910306697329581,0.08356366041561872,0.06717049406700323
0.09161995038847481,0.08478859957284898,0.07299021250586948
0.0941374143235364,0.08539389501185786,0.07421227973909333
0.09665547500856764,0.0893728902045783,0.0746395563846198
0.09917414870033726,0.09131993781721996,0.07796597253601309
0.10169345168304682,0.09132810083867575,0.08460970693063213
0.10421340026908517,0.09205893898747405,0.08662745603936241
0.10673401079978624,0.09737406720116305,0.09048533417017184
0.10925529964619018,0.10279273771775105,0.09146176757135623
0.11177728320980798,0.10793458293051815,0.09417102113805578
0.11429997792338965,0.11346457047250053,0.09491879194365077
0.1168234002516962,0.11649247398817028,0.09573443471891402
0.11934756669227513,0.11762462078960086,0.0957983795321215
0.12187249377624018,0.11900129872204993,0.10121617464379556
0.1243981980690547,0.12206225373110005,0.10344261605376259
0.12692469617131924,0.12221288483808736,0.10435543922205656
0.12945200471956325,0.12271218282711396,0.10446416527082858
0.13198014038704126,0.12487109439354241,0.10651190940458681
0.134509119884533,0.13118253598978605,0.1070120820193779
0.13703895996114848,0.1355191912553104,0.10799718281639534
0.13956967740513732,0.14093167917837385,0.1156649633150866
0.14210128904470284,0.1415220714655694,0.11741996912546102
0.14463381174882106,0.14483894087613927,0.11806060761222657
0.1471672624280644,0.14521554274765855,0.12693965621885428
0.14970165803543056,0.14617016729180518,0.12795590247905583
0.15223701556717642,0.15102480488297498,0.1342074163500227
0.15477335206365714,0.1538926111642549,0.13729289133099226
0.1573106846101707,0.15653876667597458,0.13852391737601844
0.15984903033780784,0.16269760336055297,0.14105197063765454
0.16238840642430744,0.16584229367150707,0.14965259217943314
0.16492883009491788,0.16734916225444688,0.15208105721373633
0.1674703186232639,0.17021981781845405,0.1528998827035473
0.1700128893322194,0.17305293436890754,0.15519127087458257
0.17255655959478663,0.17319907965535314,0.1552495231069642
0.175101346834981,0.17414260068599752,0.15661406956833165
0.1776472685287226,0.1755772954907963,0.15804545130868625
0.18019434220473382,0.17624808297556022,0.1661671588285496
0.18274258544544394,0.17740430765285284,0.172373738830065
0.18529201588789962,0.1786957394325405,0.1734437900330451
0.1878426512246831,0.1801735250224167,0.17351340702917697
0.19039450920483653,0.18274135769429062,0.1778311779499781
0.19294760763479377,0.1834303634043422,0.18176345341091985
0.1955019643793194,0.1842856868879918,0.1849516526776998
0.19805759736245473,0.18571433469764717,0.19083443011222156
0.20061452456847143,0.18604603582304288,0.19155805262669406
0.20317276404283302,0.18816442987198717,0.19433077435643029
0.2057323338931637,0.18928967217104206,0.19783026566065684
0.20829325229022513,0.19620299717141218,0.20063152398751544
0.21085553746890148,0.19757457231672407,0.20138265468043354
0.21341920772919243,0.20109565161774262,0.20322188890694148
0.21598428143721454,0.20452890569619983,0.20609270815580324
0.21855077702621106,0.21349757425495697,0.20833768017004145
0.22111871299757055,0.2175118845476601,0.2092672457017227
0.22368810792185392,0.21888818978766947,0.2135316293894834
0.22625898043983075,0.21906465835597866,0.2191969229363146
0.2288313492635247,0.22240793149031193,0.22414402029281572
0.2314052331772677,0.22338746275003096,0.2256541914089929
0.23398065103876436,0.22423593593422453,0.22953781168896803
0.2365576217801652,0.2265912085771112,0.22962401934700147
0.23913616440915017,0.22759978023097058,0.23216002988948137
0.24171629801002173,0.2281856595338649,0.23551962768984186
0.2442980417448085,0.23133064808961853,0.2361554506709107
0.24688141485437853,0.23903689381552612,0.24045565747247388
0.24946643665956378,0.2434355117798101,0.24249370970453588
0.25205312656229456,0.2456731461913143,0.251309721441321
0.25464150404674546,0.25168698696413044,0.25274181202637347
0.2572315886804917,0.2525082608130001,0.2528465439387186
0.2598234001156769,0.25792914594373756,0.2578356654686042
0.2624169580901927,0.25924276511833844,0.2586812378304849
0.2650122824288692,0.2613599861734841,0.26029874187487206
0.26760939304467773,0.2636752948195272,0.26862293541284216
0.2702083099399455,0.26481861713104876,0.2707213119005976
0.2728090532075825,0.2671332234258419,0.2708412803246693
0.27541164303232074,0.2673320719004114,0.27331664139288825
0.27801609969196617,0.2718969517571839,0.2736825817712923
0.2806224435586634,0.2732010169574641,0.274695192440388
0.2832306951001736,0.2732630068921595,0.2782071681311214
0.2858408748811657,0.2739226890690182,0.27897526473888734
0.288453003564521,0.27926605495541335,0.2818867000148151
0.29106710191265156,0.2812947538226396,0.28389219157203094
0.29368319078883254,0.28154344579343477,0.28812909205484044
0.29630129115854914,0.2856220048343826,0.28925623626868824
0.2989214240908574,0.2856834668152339,0.29055215828183495
0.30154361075976044,0.2864274157290456,0.2942641446329956
0.30416787244559873,0.2961105944540775,0.2959589100499756
0.30679423053645666,0.2990079012801385,0.30050261645043164
0.3094227065295838,0.2995858978101773,0.30065621912918405
0.31205332203283237,0.3024232214019762,0.3022249377764866
0.31468609876611026,0.3066180638381018,0.3040314687417393
0.3173210585628509,0.3088141477599876,0.30662074491893665
0.3199582233714994,0.31600761240576153,0.31038938709449093
0.3225976152570159,0.32219972669721925,0.31368229436520323
0.32523925640239526,0.3237001114464474,0.31397736136257626
0.3278831691102046,0.32420441920235665,0.31427223097974494
0.3305293758041395,0.32527373263982806,0.3152808641899998
0.3331778990305964,0.3294910437406131,0.3211782531441836
0.3358287614602653,0.33402010923534964,0.32548826940535097
0.3384819858897396,0.33675971077094935,0.33297383925538293
0.34113759524314574,0.3385173453247823,0.3334114844611274
0.343795612573792,0.34278844078633447,0.3342042596715293
0.34645606106583665,0.34648261256794505,0.339953093693256
0.3491189640359766,0.34774223099628465,0.3412453006151114
0.3517843449351561,0.35336771798312605,0.3424545803064777
0.35445222735029586,0.35424007981715616,0.3435723303546492
0.35712263500604385,0.3577825793851548,0.3468979901262593
0.3597955917665467,0.3629521639983348,0.3471383608931605
0.36247112163724365,0.3675336307859377,0.349850684443613
0.3651492487666821,0.3695666641543692,0.3508757861824132
0.3678299974483561,0.3696227620681978,0.35088560489954146
0.37051339212256723,0.3702842193971344,0.3515814903593512
0.3731994573783095,0.3724620568731518,0.3538114589974367
0.37588821795517735,0.3727329137348765,0.35516583653944184
0.37857969874529807,0.37459194908245197,0.35792157903998245
0.3812739247952889,0.3793011403868241,0.3591608657413313
0.3839709213082388,0.38857707088290444,0.35985479105961915
0.38667071364571626,0.39121287443671365,0.3631119247385486
0.38937332732980207,0.397997011450378,0.3636943938536577
0.3920787880451494,0.4043411139594658,0.367754558206552
0.3947871216410697,0.40437652755813674,0.3737450218614807
0.3974983541336471,0.4121766455469987,0.379299431655625
0.4002125117078793,0.4170251949618757,0.38034424730417005
0.4029296207198474,0.4201011418081712,0.38593416833720556
0.4056497076989145,0.4221159490771612,0.3900597231774954
0.40837279934995346,0.4242576151254779,0.39150486819169455
0.4110989225556043,0.42634468577101436,0.3964380423932865
0.41382810437856193,0.42780636303854147,0.40178607688586515
0.416560372063895,0.43590813731174227,0.4041028115076998
0.419295753041396,0.43672985973935863,0.40731631045756034
0.42203427492796325,0.43986868945036467,0.40853853721134953
0.4247759655300155,0.44013071978237756,0.40998685180887784
0.42752085284594,0.4488459029047188,0.41737880102830116
0.43026896506857354,0.4527245915124057,0.42621952555421
0.4330203305877187,0.45318398911800445,0.4302833744294302
0.4357749779926946,0.45544333544539195,0.4342631969086756
0.4385329360749231,0.4587033877454145,0.43696469075018857
0.44129423383055216,0.4607769330115807,0.43752334163909345
0.4440589004631145,0.4659208642380331,0.43839147354227037
0.44682696538622596,0.469158273551229,0.4395998682342039
0.44959845822632,0.4693060705585174,0.44368688618609053
0.4523734088254233,0.4798667424223427,0.44424046665494693
0.45515184724396895,0.48011929254944924,0.446276226023924
0.4579338037636521,0.4828039908591911,0.4483357108129864
0.4607193088903253,0.4959226860698952,0.45060168727642885
0.4635083933569366,0.49791125834430916,0.4509585246676918
0.4663010881265105,0.50163176050796,0.4515470560673763
0.46909742439517155,0.5019145711505463,0.4516831468072046
0.4718974335952135,0.505601276170557,0.4556847689130412
0.474701147398213,0.509320804122994,0.4563128732771136
0.47750859771818926,0.5206882914678567,0.45719604100838507
0.48031981671481105,0.5211305624243431,0.4583420263671316
0.48313483679665137,0.5222477041377529,0.4669100803578689
0.4859536906244905,0.5238966791349761,0.47227159789197937
0.4887764111146695,0.5240021821787376,0.4723604704220652
0.4916030314424935,0.5273090205918843,0.47301030153681306
0.49443358504568685,0.5277460861706416,0.47359097342269485
0.4972681056279012,0.5286764571535072,0.4761934334211775
0.5001066271622767,0.5292026279327274,0.4823289726184541
0.5029491838950579,0.5330842430809001,0.4856537106481217
0.5057958103492657,0.5338461569887378,0.48597135927331847
0.5086465413284254,0.5430986603921583,0.4865828328439778
0.511501411920353,0.543602280394346,0.488175336101206
0.5143604575010011,0.5447066761328141,0.4891253100643109
0.5172237137383637,0.5492620277572605,0.4901330900124794
0.520091216596443,0.5494380490031561,0.4911901939985649
0.522963002339279,0.5545986796791463,0.49308043737732693
0.5258391075350426,0.5547703304540349,0.49342084124178653
0.5287195690601938,0.5659496774153424,0.4972224099412406
0.5316044241037058,0.5665889177702786,0.4981222974974962
0.5344937101713576,0.5683772425641765,0.49865112866250905
0.5373874650900954,0.5691365074890927,0.5019672924645462
0.5402857270124635,0.5692617606185545,0.502832434521338
0.5431885344211086,0.5707066548338418,0.5059183119941671
0.5460959261333559,0.5735818449336355,0.5076857521708934
0.5490079413058611,0.5772707091172251,0.5133414212835596
0.5519246194393378,0.579164832451481,0.5152410022919229
0.5548460003833636,0.5803851717024425,0.5209979831604727
0.5577721243412649,0.5839660213250208,0.5240648167185672
0.5607030318750833,0.5856672108498034,0.5252176712697658
0.5636387639106246,0.5874921105186212,0.5266945994184482
0.5665793617425917,0.587998510459741,0.5267818569816765
0.5695248670398051,0.588030498701645,0.5277099597787939
0.5724753218505098,0.5884614394894517,0.5301008912920147
0.5754307686077731,0.590382919597032,0.5333077402885026
0.578391250134974,0.5920779534036272,0.5355723484554339
0.5813568096513857,0.5929046357608925,0.538392806719916
0.5843274907778544,0.5962746903815984,0.5417650769486066
0.5873033375425752,0.5965170518554963,0.5430018327220127
0.5902843943869687,0.6001084088904381,0.5446205251490167
0.5932707061716578,0.6092802102107415,0.5451978874060905
0.5962623181825504,0.6094638125877958,0.5475821520300316
0.599259276137027,0.6108998070878018,0.5540043141366239
0.6022616261902377,0.6147116643894174,0.5588418663844756
0.6052694149415094,0.616283753090564,0.560930642284411
0.6082826894408674,0.6173436439537595,0.5628948144108551
0.6113014971956712,0.6195614240485126,0.5672138645823799
0.6143258861773699,0.6200062162599084,0.5750273232806408
0.6173559048283789,0.6265530087813137,0.575653189907808
0.6203916020690777,0.6300887445124733,0.5915761951252989
0.6234330273049378,0.638758811821481,0.5924198993434173
0.6264802304337755,0.6401553318369432,0.5930772073931285
0.6295332618531406,0.6492805946197638,0.5980100731695187
0.6325921724678369,0.6539575676059614,0.6000504366243881
0.6356570136975828,0.655861610710967,0.6013063054454045
0.6387278374848113,0.658813457262111,0.6056028245324937
0.6418046963026162,0.6622500617955461,0.6061376661778438
0.6448876431628432,0.6627997389038693,0.6090973431849572
0.6479767316243347,0.6664299283337204,0.614339777879549
0.6510720158013265,0.6672127315476618,0.6144205507256918
0.6541735503720035,0.6698444265364298,0.6146955178983008
0.6572813905872176,0.6717214830966025,0.6153634609959591
0.6603955922793687,0.6739935005249086,0.6157275568465802
0.6635162118714569,0.674057384176768,0.6159700102796213
0.6666433063863064,0.6748236867848381,0.6184897408447866
0.6697769334559665,0.6785420979897986,0.6201378834919338
0.6729171513312945,0.683206230679634,0.6212265464194101
0.6760640188917227,0.6840792966990177,0.6218986186701093
0.6792175956552188,0.6903169275622346,0.6264631759919926
0.6823779417884334,0.6925036877033791,0.6335226698229695
0.6855451181170551,0.6963485697255923,0.6363620652913395
0.6887191861363625,0.6970256513345703,0.6374013410823831
0.6919002080219893,0.7006188314128785,0.6394050059455055
0.6950882466409003,0.7036895007646219,0.6440706223786443
0.6982833655625874,0.7053773382789907,0.6451491707149607
0.7014856290704898,0.7112522787244505,0.6534641108030804
0.704695102173643,0.7198851055898144,0.6586500962367842
0.7079118506185639,0.7199890438910042,0.6677241882102941
0.7111359409013772,0.7209167216099476,0.673196356610607
0.7143674402801873,0.7220204406020813,0.6756676493253334
0.7176064167877053,0.7300805559736185,0.6787138387311649
0.7208529392441332,0.7306316290673412,0.6800473949854201
0.7241070772703169,0.7388554967451564,0.6876856223167954
0.7273689013011686,0.7388593899735554,0.6901909767888451
0.7306384825993719,0.7431515178632384,0.7077903725764281
0.7339158932693708,0.7438820803833025,0.7088521742970472
0.7372012062716543,0.746528040509124,0.718124355981461
0.7404944954373419,0.7552946925367294,0.7187421520938333
0.7437958354830783,0.7562563377398746,0.725507951052432
0.747105302026245,0.7603601894799698,0.735222232263164
0.7504229716004978,0.7657024196288703,0.7415400568638393
0.7537489216716377,0.7659267855412609,0.7444457563239956
0.7570832306538241,0.7661939419367818,0.7445914451480096
0.7604259779261412,0.7748705378917572,0.7596227812167203
0.7637772438495225,0.7781329475065902,0.7603526400631228
0.7671371097840485,0.7842799310009267,0.7645802539707978
0.7705056581066221,0.7896339474673527,0.7653895137276338
0.7738829722290368,0.7907659533457604,0.7662794715973753
0.777269136616444,0.7937150175603952,0.7735906569318901
0.7806642368062335,0.7939245217790051,0.774793172431559
0.7840683594273347,0.7952970775365586,0.776178589715234
0.7874815922199551,0.7957645992720009,0.777851352685432
0.7909040240557627,0.7966639407693523,0.7797979290421897
0.7943357449585282,0.8022588195161339,0.7837163266866054
0.7977768461252381,0.8022799741515882,0.785478817837062
0.8012274199476918,0.8057312841668763,0.7973329844024561
0.8046875600345965,0.8098048877349655,0.7987656896806183
0.8081573612341749,0.8147229366624892,0.7994900560776398
0.8116369196572971,0.8165963790751851,0.804014359531495
0.8151263327011556,0.8174148426382811,0.8042421425430757
0.8186256990734948,0.8195195274892347,0.8046042037719987
0.8221351188174142,0.8239272739179687,0.8056422044783383
0.8256546933367592,0.829088961679701,0.8140440340111115
0.8291845254221185,0.8344732496552264,0.8179363909246937
0.8327247192774436,0.8444514836476897,0.8226368803193016
0.8362753805473111,0.8514915927560242,0.825921139564622
0.8398366163448432,0.8527279529590529,0.8260010579008369
0.8434085352803098,0.8534985426886604,0.8270620549703527
0.8469912474904282,0.8538083710954824,0.8307486370996897
0.8505848646683848,0.8538938715164135,0.8378881576018481
0.8541895000945975,0.8586286602282767,0.8378931829001761
0.8578052686682432,0.8587653686262452,0.840148256306319
0.861432286939572,0.8637139502732017,0.8407384137686861
0.8650706731430313,0.8709105939282052,0.846095454359801
0.8687205472312284,0.873945698078933,0.8461319464334265
0.8723820309097523,0.8820786295740176,0.8522246477519622
0.8760552476728831,0.8856883922903774,0.8551332025820161
0.8797403228402193,0.8879926617330712,0.873992987517103
0.8834373835942454,0.8964801650619985,0.8744985103608998
0.887146559018876,0.8977071007923251,0.8814568402523746
0.8908679801390024,0.8984810955917,0.8848004893497052
0.8946017799610746,0.8998721746487526,0.8901766100951833
0.8983480935147531,0.9008619643004453,0.8907511306634356
0.9021070578956625,0.9078085625649923,0.8923977847007702
0.9058788123092846,0.9112879613533704,0.893455758893314
0.9096634981160243,0.9113709286772639,0.9025167603247458
0.9134612588774913,0.9122654987916612,0.9037616315647274
0.9172722404040338,0.917332412695594,0.9043991442906678
0.9210965908035642,0.9203139938711847,0.9088320332015721
0.9249344605317251,0.9354397293833592,0.9119118098088849
0.9287860024434343,0.9389433143461524,0.9124419736348922
0.9326513718458571,0.9418184753506597,0.9140599905204024
0.9365307265528551,0.9421490214005336,0.9199624115697428
0.9404242269409587,0.9457761404196834,0.9205530646772467
0.9443320360069191,0.9478350152406352,0.9291662731379948
0.9482543194268878,0.9492284084663811,0.9296821385997369
0.952191245617287,0.958768567840785,0.9400558362273819
0.9561429857974221,0.9590130890286924,0.9530912957977992
0.9601097140539036,0.9640822754375947,0.9555011001459852
0.9640916074069344,0.9649088357061705,0.9557254643519197
0.9680888458785382,0.9727779928197579,0.963718885543981
0.9721016125627848,0.9749600586670978,0.9684870308115425
0.9761300936980973,0.9765446225156791,0.971594204365318
0.9801744787417053,0.9784868845942963,0.9732980633273028
0.984234960446325,0.9787629225256327,0.983355817857219
0.9883117349391506,0.9814866977357085,0.9914074079496354
0.9924050018032362,0.9860652205360185,0.9979017911917136
0.9965149641613579,0.993811942249317,0.9992939666065431
1.0006418287624492,0.9981104778365388,1.0058986559768055
1.0047858060707053,0.9992644834797795,1.0088807531127872
1.0089471103574517,1.000233703099677,1.0102468610134931
1.0131259597958915,1.0015520960121496,1.01031216896621
1.0173225765588283,1.0054805460201035,1.011473829269682
1.0215371869194867,1.0143508815735758,1.0126881290039444
1.0257700213555496,1.0149850621361247,1.0135230118835836
1.0300213146565291,1.0155740909778714,1.0206280594865182
1.0342913060346124,1.015931984377129,1.0256098903570368
1.038580239239107,1.0227337533102339,1.025880096911103
1.0428883626746381,1.0229901241701953,1.0329100307081405
1.0472159295232384,1.0278530060430844,1.034455183730993
1.0515631978704925,1.0334388641477197,1.035289691983951
1.0559304308358974,1.03526762527643,1.0358633538896689
1.0603178967076075,1.0369309924530468,1.0370591460978424
1.0647258690817456,1.0400711787191155,1.0416189972382415
1.0691546270064718,1.044344182965212,1.0537145963018808
1.073604455130997,1.051389212873048,1.055486645547343
1.078075643859757,1.061751679628033,1.0572874766813367
1.0825684895119632,1.06294423347895,1.0597035976254379
1.0870832944867506,1.0692892520958133,1.0602714443846106
1.0916203674341685,1.0704032997542425,1.0696406217623298
1.096180023432261,1.0705697694238898,1.0776285071769083
1.100762584170507,1.0734277301584123,1.078643066130831
1.105368378139887,1.0773850965965193,1.0867959506753018
1.1099977408298742,1.0774354814321354,1.0868011454556141
1.1146510149326596,1.0801830073108682,1.0874457954991246
1.1193285505549246,1.082450209096712,1.0891313960983517
1.1240307054375043,1.082696285740593,1.0913972603795183
1.128757845183305,1.0860863963017988,1.0914420269557437
1.133510343493842,1.0880804914515643,1.093245521228141
1.1382885824147984,1.0915775153173704,1.0962300446746795
1.1430929525910276,1.105665862911006,1.0997300996374597
1.1479238535314327,1.10715407574736,1.103610351543333
1.1527816938841928,1.1274864545178271,1.1051028729897376
1.1576668917228288,1.1352323721328486,1.1069942009762748
1.1625798748436227,1.1455471134519692,1.108033624749516
1.1675210810749368,1.1581253463079626,1.1148284274331528
1.172490958599023,1.1581682540567093,1.117785090177414
1.1774899662869247,1.1717205813747928,1.1218468871394713
1.182518574047116,1.182169025904861,1.1355820988093637
1.1875772631885773,1.1875607147392009,1.1388578511028538
1.1926665267990217,1.200521023420818,1.1436542575242175
1.1977868701390406,1.2061585324093087,1.144518246939162
1.202938811052999,1.2270231732360708,1.1529022313209383
1.208122880397524,1.2291944433150817,1.1651550864271862
1.2133396224885171,1.2297149890548627,1.16901664881567
1.2185895955676638,1.232119295219827,1.1800649723376724
1.2238733722894632,1.240877607697089,1.1811309289050438
1.2291915402298943,1.25770367153541,1.1904181642524498
1.234544702417871,1.2678358539049783,1.2166585096606832
1.2399334778907378,1.2707906508909175,1.2348508548889379
1.2453585022751215,1.2725087029786126,1.2459121611234798
1.2508204283945628,1.27702898158066,1.2466247071199232
1.2563199269054057,1.278636014706954,1.248872120909197
1.2618576869625724,1.2881718354073226,1.2489862113101378
1.2674344169169047,1.2899509553164559,1.271482266099523
1.2730508450459188,1.2943848720756148,1.2880288487020624
1.278707720319905,1.3004001310506956,1.2973370084742484
1.2844058132054617,1.3084185467064657,1.3112330894259236
1.2901459165086897,1.3105995946937288,1.3278589942597896
1.2959288462604268,1.3126996038421312,1.3308252663863485
1.3017554426460813,1.3319040290892794,1.3328781248704153
1.3076265709827952,1.3364763461185423,1.337320046525792
1.313543122746876,1.3368563300203218,1.3758106170508186
1.3195060166546382,1.337042750264621,1.3758593176912512
1.3255161998000577,1.3508548282445012,1.3800789243933698
1.331574648852845,1.3557518418892953,1.3809909751588045
1.3376823713208827,1.36700884005924,1.381351669349599
1.3438404068812133,1.36965273380215,1.3917812613053684
1.3500498287841278,1.3880436412439174,1.3930016839806416
1.3563117453352471,1.3976841639042843,1.3951715340254003
1.3626273014608776,1.3985669000727632,1.4099432667724652
1.3689976803623412,1.3996548741768529,1.415928849906664
1.3754241052654514,1.4061808102538984,1.4316294058218588
1.3819078412718098,1.4071453264722718,1.4622704282488013
1.388450197319147,1.423652997310951,1.4634147322264404
1.3950525282585466,1.4314427155380123,1.4711347995014716
1.4017162370570504,1.4424298603359142,1.4823682271073066
1.408442777134888,1.4457235194889295,1.4902256868608732
1.4152336548473605,1.4458488848398705,1.493505745100689
1.42209043212232,1.4480934936213714,1.5049840961450678
1.4290147292651423,1.449941555245011,1.5136423094288418
1.436008227944182,1.4521858298445716,1.5152911258254125
1.4430726743709006,1.4548217315921779,1.524077176521725
1.4502098826901597,1.4569793022969986,1.5436399671637375
1.4574217385976513,1.4592754859237518,1.5542248047286025
1.4647102032030621,1.4608485624280285,1.5617822295252304
1.4720773171593673,1.467632885304755,1.564621352831902
1.4795252050806593,1.4837223106157083,1.564666385863589
1.4870560802731703,1.4890041473120432,1.5793317313582877
1.4946722498066205,1.5089881436036285,1.5891362852911752
1.5023761199558543,1.5107128453338483,1.5949001656333754
1.510170202045823,1.518102263655437,1.59696901133253
1.5180571187364948,1.5377478348769162,1.6019817953441942
1.5260396107882266,1.5412405015025061,1.6109082371647452
1.5341205443525463,1.550142895004949,1.611158439402709
1.5423029188383173,1.5538060819490493,1.6274313562049654
1.5505898754088914,1.5618902687732448,1.6404933281905885
1.5589847061722562,1.5717929762429683,1.6456411117148548
1.5674908641334402,1.5734760889222787,1.6507594626840154
1.5761119739866587,1.5957744271341667,1.6542476901425
1.5848518438340828,1.620135926790314,1.6559925259298398
1.5937144779287948,1.6315851126501033,1.6716434599376937
1.6027040905517569,1.6339129439079934,1.6759297864580853
1.6118251211466303,1.6412050216615355,1.6776754581201265
1.6210822508524085,1.6412085353878338,1.6858124203483869
1.6304804205924208,1.6575615709142038,1.6937349878293675
1.640024850899671,1.686390421190303,1.7063784796876473
1.649721063683362,1.6929957082313174,1.7107153081190904
1.6595749061702603,1.6952876419815208,1.7330171680315445
1.6695925772881872,1.7204660785330341,1.738468692721623
1.6797806567981288,1.7454536587255247,1.7444820194377781
1.6901461375274707,1.7460824399293884,1.7535514135979813
1.700696461110908,1.7613014880986033,1.7719578627903514
1.7114395577093586,1.7637713609293852,1.7898928969754313
1.7223838902526911,1.8011335542769005,1.791600941864104
1.7335385038417948,1.814200956796035,1.8004728746340366
1.7449130810524895,1.8231592283075806,1.8317159155307452
1.756518004011915,1.828549810161049,1.8468149591252943
1.7683644242721617,1.836727025542108,1.8549448063259422
1.7804643416920256,1.8410743995076508,1.8577330077626837
1.7928306937637521,1.8509097240906645,1.878456459551803
1.8054774570971488,1.8513000125244807,1.8883416105607402
1.818419763111267,1.8595685622468439,1.8972229524773727
1.831674030400181,1.8801004956602039,1.9003205148492992
1.8452581167555016,1.8817668397061937,1.902984456282245
1.8591914944718688,1.8959949628528292,1.9126597419752875
1.8734954533694923,1.896220351291376,1.9219285646950772
1.8881933369885067,1.9009996780063618,1.9412377098188516
1.903310818708998,1.9130981977687795,1.9696201169524976
1.9188762262165766,1.933183919213713,1.9736381062328905
1.9349209248873935,1.9388328687684688,1.9862499517873946
1.9514797734758593,1.9452642035696397,1.998910776872648
1.9685916691865948,1.951424574109696,2.044544337675247
1.986300204129428,1.9826043516975524,2.04833995412528
2.0046544617650968,2.020598092417122,2.0697881228868513
2.023709990934967,2.026398039377055,2.1026389512041104
2.0435300074398572,2.037299244937882,2.1473776702847323
2.064186890400404,2.0769313254485153,2.167299424863641
2.0857640650923526,2.0861004528697533,2.18906349861681
2.10835839916911,2.1590445412214136,2.206987185646919
2.1320832908065004,2.19445409456293,2.2090541142006814
2.15707270447901,2.2063469425761597,2.2115839258449173
2.18348652800656,2.217117890739455,2.2153546284485715
2.2115178091866823,2.2208935971903,2.238975694110493
2.241402727604947,2.2225304254848,2.241874656460232
2.2734346509427765,2.257360499562088,2.262271465467598
2.3079844749459593,2.2759765339680063,2.2634081615509967
2.345530970806676,2.283437441202223,2.2953573025791676
2.3867077344922527,2.3194973768105704,2.3054561993426916
2.432379058584449,2.361866022853875,2.3120929362096407
2.483769293250535,2.4900179378782057,2.3503548507200467
2.542698819399051,2.5141638570978606,2.4192017630604403
2.6120541412292817,2.5411761967422875,2.4474448228680448
2.696844260878131,2.5657225032301394,2.5277615980115065
2.807033768343811,2.65842227439152,2.583245005447586
2.9677379253417944,2.6980834259646627,2.922907692494006
3.2905267314919255,2.724725727887822,3.037933456620264


==> data/dagtol_pgfplots.csv <==
dag_tolerance,ace_abs_err-0,ace_abs_err-1,ace_abs_err-2,ace_abs_err-3,ace_abs_err-4,ace_abs_err-5,ace_abs_err-6,ace_abs_err-7,ace_abs_err-8,ace_abs_err-9,ace_abs_err-10,ace_abs_err-11,ace_abs_err-12,ace_abs_err-13,ace_abs_err-14,ace_abs_err-15,ace_abs_err-16,ace_abs_err-17,ace_abs_err-18,ace_abs_err-19,max-metric-0,max-metric-1,max-metric-2,max-metric-3,max-metric-4,max-metric-5,max-metric-6,max-metric-7,max-metric-8,max-metric-9,max-metric-10,max-metric-11,max-metric-12,max-metric-13,max-metric-14,max-metric-15,max-metric-16,max-metric-17,max-metric-18,max-metric-19,h_notears-0,h_notears-1,h_notears-2,h_notears-3,h_notears-4,h_notears-5,h_notears-6,h_notears-7,h_notears-8,h_notears-9,h_notears-10,h_notears-11,h_notears-12,h_notears-13,h_notears-14,h_notears-15,h_notears-16,h_notears-17,h_notears-18,h_notears-19,ace_abs-0,ace_abs-1,ace_abs-2,ace_abs-3,ace_abs-4,ace_abs-5,ace_abs-6,ace_abs-7,ace_abs-8,ace_abs-9,ace_abs-10,ace_abs-11,ace_abs-12,ace_abs-13,ace_abs-14,ace_abs-15,ace_abs-16,ace_abs-17,ace_abs-18,ace_abs-19
1e-15,0.0003491042790438881,9.07488279595796e-07,7.072103729854895e-07,6.982758952045476e-05,1.836957847192764e-06,9.494820776834167e-07,7.836985819187348e-07,0.00036545848104108103,0.00020678918642502708,4.2536231263490265e-05,0.00020999153073164578,0.00011614856815866936,0.00033653626723939567,0.0,9.931947604852054e-05,0.0002740303451780335,0.0002801098148611514,8.785259098879726e-07,4.7183000653633627e-07,2.658624514983998e-07,0.00047146097376916615,0.0006806437364819118,0.00018771583344179277,0.00037966096327823884,0.0005449126922492109,0.0003478672303564023,0.0002569856962386652,0.00036687500752641267,0.00028256524700172574,0.0007635807669011288,0.00010040106868447474,0.0001161485681593355,0.0006208788180807099,9.492788991782852e-05,0.0003200548377184642,0.00016119534519387635,0.0005019889887998286,0.0003011993552055614,0.0004466517510115697,0.0004825575254054777,8.117950756059145e-13,7.780442956573097e-13,6.572520305780927e-13,8.606448886894214e-13,8.189005029635155e-13,7.078782005009998e-13,7.86926079854311e-13,9.423573033018329e-13,6.119549311733863e-13,9.352518759442319e-13,8.499867476530198e-13,9.814371537686384e-13,8.544276397515205e-13,8.739675649849232e-13,8.86402062860725e-13,9.237055564881302e-13,9.325873406851315e-13,9.9298347322474e-13,6.332712132461893e-13,7.833733661755105e-13,0.7101770663399238,9.07488279595796e-07,7.072103727079337e-07,6.982758952078782e-05,1.836957847192764e-06,9.494820781136282e-07,7.836985816966902e-07,0.5369833828444808,0.5805093873547365,1.2574869005073133,1.9562640776437172,1.6670386458928854,3.061956499743714,0.0,9.93194760477989e-05,2.184016267407258,0.00028010981486192854,8.785259098879726e-07,4.7183000653633627e-07,0.7722771332855918
2.222996482526191e-15,0.00045617325106894757,9.600517232793945e-07,7.825891902291104e-07,5.087803451819806e-06,1.8283962435077422e-06,1.032082378393806e-06,8.461660132574877e-07,0.00013112674795179302,0.0001534677708286969,1.2674033185389177e-05,0.00038663954559203795,4.852785832598627e-05,0.00024611013800823756,0.0,0.00010360620815100252,0.0003184175163282177,0.00033502511259686507,8.722931533650959e-07,4.642752278170327e-07,2.335814430987071e-06,0.0007604477856707298,0.0005159349372252375,0.000391439229079138,0.00017334908549027084,0.0008303623332067689,0.0003095302629513297,0.0005073279059708558,0.0004697958092199084,0.00019376063931078691,0.000751409791863464,0.00014296547434100582,4.852785832731854e-05,0.0004854500749165109,0.00021683807661165844,0.00033257461906943675,0.00018407192355107682,0.00039154250647399635,0.0006921539913653518,0.0015345176330917546,0.0004998452504020397,8.100187187665142e-13,8.748557434046234e-13,8.046896482483135e-13,5.719869022868806e-13,8.171241461241152e-13,8.348877145181177e-13,9.450218385609332e-13,8.553158181712206e-13,7.140954494389007e-13,9.272582701669307e-13,6.981082378842984e-13,9.805489753489383e-13,9.414691248821327e-13,8.57980353430321e-13,8.72191208145523e-13,5.915268275202834e-13,9.414691248821327e-13,9.9298347322474e-13,6.084022174945858e-13,9.627854069549358e-13,0.7100699973678988,9.600517232793945e-07,7.825891899515547e-07,5.087803451486739e-06,1.8283962435077422e-06,1.0320823788240174e-06,8.461660130354431e-07,0.5372177145775701,0.5805627087703328,1.2575421107717621,1.9560874296288568,1.667106266602718,3.062046925872945,0.0,0.00010360620815028088,2.1839718802361077,0.00033502511259764223,8.722931533650959e-07,4.642752278170327e-07,0.7722745316087093
4.9417133613238385e-15,0.0003483763662426309,9.107631259344125e-07,7.850669498932206e-07,0.0001385473648531088,1.9924484508690134e-06,9.257202493034855e-07,8.544654047648592e-07,0.0003736550591193488,0.0001911491544026589,0.00025557023543143487,0.0003562216284178632,4.615781243599848e-05,0.000802837018676783,0.0,4.382589380483304e-05,0.00027820312370741007,0.0003824043290813206,8.756319948971243e-07,4.6176802616723503e-07,3.1132958622226425e-07,0.0006419701359294983,0.0005778918464989236,0.00022647901735872722,0.0003631405742723359,0.0005272896993574472,0.0003143003094074892,0.0004847905228133609,0.0005469727005719127,0.00019095920966027968,0.0008205984133576183,0.00013239626103356272,4.6157812436664614e-05,0.000894676266888578,8.277126376521338e-05,0.00033068328013241555,0.00018514505352928978,0.0005704485547246563,0.0006833042949585533,0.0010517551079496608,0.00043023475099228446,6.608047442568932e-13,7.833733661755105e-13,8.064660050877137e-13,8.606448886894214e-13,9.618972285352356e-13,6.830092047493963e-13,9.654499422140361e-13,9.476863738200336e-13,6.084022174945858e-13,9.947598300641403e-13,8.517631044924201e-13,7.229772336359019e-13,8.01136934569513e-13,7.336353746723034e-13,9.086065233532281e-13,6.181721801112872e-13,9.441336601412331e-13,9.965361869035405e-13,6.004086117172847e-13,9.627854069549358e-13,0.7101777942527251,9.107631259344125e-07,7.850669496156648e-07,0.00013854736485344188,1.9924484508690134e-06,9.257202497336969e-07,8.544654045428146e-07,0.5369751862664025,0.5805250273867588,1.2572738665031453,1.956117847546031,1.667108636648608,3.0614901989922765,0.0,4.382589380411139e-05,2.1840120946287285,0.00038240432908209776,8.756319948971243e-07,4.6176802616723503e-07,0.7722765560935541
1.0985411419875573e-14,0.0003946798518882355,9.799657263937654e-07,7.850635293515928e-07,3.170507701452663e-05,1.8300064887948338e-06,1.0334427286429193e-06,8.504251917118566e-07,0.000337962516032686,0.00020162321195227317,0.0002555805403381406,0.0004656037027068738,0.00011619839245446961,0.00022180473109578713,0.0,1.5666142326731247e-05,0.000326375561990222,0.0002552065950197635,8.65067312112494e-07,4.617773952580789e-07,7.889043890374481e-07,0.0005141772556538514,0.000513766697157525,0.00024521275780142737,0.00030785583206283107,0.0005190734667107622,0.0002914294921732008,0.0004814134737842757,0.0007836812483414946,0.00027936279840198126,0.0008215256917914214,0.00019221923773016236,0.00011619839245535779,0.0005582724881731233,0.0001132833920931553,0.00032425789730061716,0.00019268860163812462,0.0004837227201837102,0.0003905678523827838,0.0008134655642885139,0.00039443534112670875,6.581402089977928e-13,9.041656312547275e-13,8.064660050877137e-13,9.36140054363932e-13,8.197886813832156e-13,8.375522497772181e-13,9.556799795973347e-13,9.485745522397337e-13,6.084022174945858e-13,1.0107470416187425e-12,8.482103908136196e-13,8.57980353430321e-13,8.020251129892131e-13,7.371880883511039e-13,8.588685318500211e-13,9.254819133275305e-13,9.43245481721533e-13,9.663381206337363e-13,6.039613253960852e-13,8.970602038971265e-13,0.7101314907670795,9.799657263937654e-07,7.850635290740371e-07,3.1705077014859695e-05,1.8300064887948338e-06,1.0334427290731307e-06,8.50425191489812e-07,0.5370108788094892,0.5805145533292092,1.2572738561982386,1.956008465471742,1.6670385960685896,3.0620712312798575,0.0,1.5666142326009602e-05,2.1839639221904457,0.00025520659502054066,8.65067312112494e-07,4.617773952580789e-07,0.7722776563275293
2.4420530945486547e-14,0.0004629165632947796,9.148297885141686e-07,7.92529950222054e-07,5.262270989705997e-05,1.8365496689852826e-06,9.494002763676956e-07,8.227872304589212e-07,0.00023354752963988812,0.00010085916945923312,0.0001285573524150152,0.00031192353686360086,9.323643851621988e-05,3.1741552056985256e-05,0.0,4.472504807043198e-05,0.0003298483787599338,0.00038089967779508793,7.117802532955611e-07,5.726719966047994e-07,1.087611753691764e-05,0.0007667149670476403,0.0004902450758647037,0.00031582577746580576,0.0003432545873802706,0.0005386801676374731,0.00025479161565966635,0.0006251728901911502,0.0005046169472535667,0.0001350815749908474,0.0008201119445517868,0.00015680961465447396,9.32364385173301e-05,0.0008037127723951064,9.493010598338181e-05,0.0003312109629174387,0.00021955422240704792,0.0005695715727547235,0.00018686952249558075,0.0008536549187900924,0.00048509643995921085,8.197886813832156e-13,7.895906151134113e-13,8.286704655802168e-13,8.641976023682219e-13,8.189005029635155e-13,7.185363415374013e-13,8.93507490218326e-13,9.521272659185342e-13,6.146194664324867e-13,9.343636975245317e-13,7.194245199571014e-13,1.0134115768778429e-12,8.064660050877137e-13,7.496225862269057e-13,8.100187187665142e-13,9.263700917472306e-13,8.757439218243235e-13,6.554756737386924e-13,9.485745522397337e-13,9.023892744153272e-13,0.7100632540556729,9.148297885141686e-07,7.925299499444982e-07,5.262270989739304e-05,1.8365496689852826e-06,9.494002767979071e-07,8.227872302368766e-07,0.537115293795882,0.5806153173717022,1.2574008793861617,1.9561621456375853,1.6670615580225279,3.0622612944588963,0.0,4.472504806971034e-05,2.183960449373676,0.0003808996777958651,7.117802532955611e-07,5.726719966047994e-07,0.7722877435406772
5.4286754393238596e-14,0.00045649887288090607,9.837396315714077e-07,8.891516549702771e-07,0.0001391233690568039,2.0114736134681712e-06,1.0417755569730458e-06,8.407010596567233e-07,0.00036490726370774773,7.193520588888447e-05,0.00021326626561379847,0.0003654436447042553,5.8102615488664355e-05,0.00013643107821392775,0.0,4.403975974756613e-05,0.0002945202001982672,0.0002584516161785455,7.141644219547504e-07,5.83179742353506e-07,5.267901074912373e-06,0.0007619361494366095,0.00063638330052318,0.0002762539663072605,0.00036366340424476284,0.00047089480726447697,0.00036026070706940416,0.000622433497077024,0.0005552357208525871,0.00013693026383861516,0.0006861410896352452,0.00013621792328710747,5.810261549044071e-05,0.0006991946615236498,0.00021664207649418898,0.0006043879734818347,0.00020855090049076708,0.0004943328306015182,0.0001833847903842667,0.0008116187699276628,0.0003513177393974466,1.0542677841840487e-12,9.130474154517287e-13,1.0338396805309458e-12,8.686384944667225e-13,9.805489753489383e-13,8.499867476530198e-13,9.121592370320286e-13,9.654499422140361e-13,1.048938713665848e-12,9.396927680427325e-13,8.597567102697212e-13,1.0258460747536446e-12,8.331113576787175e-13,8.748557434046234e-13,8.215650382226158e-13,9.316991622654314e-13,8.828493491819245e-13,6.59916565837193e-13,9.556799795973347e-13,9.707790127322369e-13,0.7100696717460868,9.837396315714077e-07,8.891516546927214e-07,0.00013912336905713696,2.0114736134681712e-06,1.0417755574032572e-06,8.407010594346787e-07,0.5369839340618141,0.5806442413352726,1.257316170472963,1.9561086255297446,1.6670966918455554,3.0621566049327393,0.0,4.403975974684449e-05,2.1839957775522376,0.00025845161617932266,7.141644219547504e-07,5.83179742353506e-07,0.7722821353242152
1.2067926406393265e-13,0.0005239112745191177,1.0013121729835515e-06,8.924510335184266e-07,6.0258676278734935e-05,2.0403338245219405e-06,1.1750250509950932e-06,8.387582003388516e-07,0.0002154298822918399,0.00015870328399802958,0.0002547780987669501,0.0003813257080234056,5.810545738338391e-05,0.0007671263011168605,0.0,7.19468654728217e-05,0.0002953213811536237,0.000236490427624525,7.211179357952395e-07,5.757160151299997e-07,4.81727062051629e-06,0.0006261949616695109,0.0006552375442260283,0.0002590814376246531,0.0003099840647020624,0.000689280530148717,0.00048129374287097485,0.000499984730364389,0.000513985534288941,0.0002053166893081794,0.0008236194710520883,0.00014151482861390896,5.8105457385160264e-05,0.0007193342888531462,0.00021623678886117936,0.0003888923883272888,0.00020835857529877266,0.00024900903859670365,0.0003670400298056986,0.0008620191404176611,0.00042905839359230606,1.048938713665848e-12,9.450218385609332e-13,1.0480505352461478e-12,8.784084570834239e-13,1.007194327939942e-12,1.0871303857129533e-12,9.29034627006331e-13,9.983125437429408e-13,1.0800249583553523e-12,9.547918011776346e-13,1.0960121699099545e-12,1.0524914273446484e-12,8.189005029635155e-13,9.015010959956271e-13,1.1022294188478554e-12,9.43245481721533e-13,9.07718344933528e-13,6.696865284538944e-13,9.610090501155355e-13,9.414691248821327e-13,0.7100022593444486,1.0013121729835515e-06,8.924510332408708e-07,6.0258676279068e-05,2.0403338245219405e-06,1.1750250514253047e-06,8.38758200116807e-07,0.53713341144323,0.5805574732571634,1.2572746586398098,1.9560927434664255,1.6670966890036607,3.0615259097098364,0.0,7.194686547210005e-05,2.1839949763712823,0.00023649042762530215,7.211179357952395e-07,5.757160151299997e-07,0.7722720501525198
2.682695795279727e-13,0.00040323831867838944,1.0387992268605817e-06,9.012755857185084e-07,4.001135734149619e-05,2.0984260144717794e-06,1.1882828269277335e-06,9.741001978369468e-07,0.00019926415851068136,0.0001501918791620982,0.00025581712327116257,0.0003241362637798062,5.81084215083294e-05,0.00026973840189414844,0.0,9.921135772145151e-05,0.00032643041243352044,0.00037732544057766937,9.710869038304603e-07,5.913129562789556e-07,9.189854955904408e-07,0.0006433063568325874,0.0005799910764661131,0.00034395025528066725,0.00030248600072591003,0.00043471938243411223,0.0003070193358981621,0.0005037010111261786,0.0005071639848059917,0.00019478228448333024,0.0008214629405280246,0.00010756936709621634,5.810842150943962e-05,0.0006919388584162536,0.00015251795025550408,0.0003198672233497568,0.00019368242410311431,0.0005631879822629582,0.00032261337351857655,0.000444034729523861,0.0004788232407400128,1.092459456231154e-12,1.0178524689763435e-12,1.0658141036401503e-12,8.988365607365267e-13,1.0693668173189508e-12,1.1048939541069558e-12,1.2541079286165768e-12,1.0729195309977513e-12,1.156408302449563e-12,9.71667191151937e-13,1.1191048088221578e-12,7.203126983768016e-13,8.348877145181177e-13,1.127986593019159e-12,1.149302875091962e-12,9.663381206337363e-13,1.2398970739013748e-12,1.2283507544452732e-12,9.876544027065393e-13,1.0027534358414414e-12,0.7101229323002893,1.0387992268605817e-06,9.012755854409527e-07,4.001135734182926e-05,2.0984260144717794e-06,1.1882828273579449e-06,9.741001976149022e-07,0.5371495771670112,0.5805659846619994,1.2572736196153056,1.956149932910669,1.6670966860395358,3.062023297609059,0.0,9.921135772072986e-05,2.1839638673400024,0.0003773254405784465,9.710869038304603e-07,5.913129562789556e-07,0.7722759484376447
5.963623316594636e-13,0.0005208388182970092,1.2544925802158682e-06,9.235530772366829e-07,0.00013831930886334942,2.4535538092226275e-06,1.2108757343476384e-06,1.0161550799692165e-06,0.0001781756856008565,0.000172399811708579,0.00021346412993406005,0.0003245733300025755,5.8172761518537897e-05,0.0006974875743237519,0.0,3.920509776703107e-05,0.00017054100924696058,0.00040029792649609597,1.0368307573097003e-06,5.957287290005815e-07,9.105772017514724e-07,0.000642171789106397,0.0005857851605181041,0.00028139737891463845,0.0003632474208821179,0.00041798929342673485,0.00040151922233046613,0.0005132269090810659,0.0005062249881770953,0.0001721182593896753,0.0006866981730392516,0.00010778323803384282,5.817276152009221e-05,0.0008728660720458649,0.00011264947170874784,0.0005108386534244946,8.535357310335279e-05,0.0006129179087108749,0.0004286873048107154,0.0015129244068027906,0.000370764292979775,1.1226575225009583e-12,1.4859224961583095e-12,1.1235457009206584e-12,9.43245481721533e-13,1.4628298572461063e-12,1.1590728377086634e-12,1.3642420526593924e-12,1.5614176618328202e-12,1.326938559031987e-12,1.0160761121369433e-12,1.163513729807164e-12,1.5223378113660146e-12,8.810729923425242e-13,1.5480949855373183e-12,1.4495071809506044e-12,1.0089706847793423e-12,1.5631940186722204e-12,1.4015455462867976e-12,1.0302869668521453e-12,1.3802292642139946e-12,0.7100053318006707,1.2544925802158682e-06,9.235530769591271e-07,0.0001383193088636825,2.4535538092226275e-06,1.2108757347778498e-06,1.016155079747172e-06,0.537170665639921,0.5805437767294529,1.2573159726086427,1.9561494958444463,1.6670966216995255,3.0615955484366295,0.0,3.920509776630943e-05,2.184119756743189,0.0004002979264968731,1.0368307573097003e-06,5.957287290005815e-07,0.7722759568459385
1.3257113655901109e-12,0.0005320713803089738,1.2248866998266356e-06,9.606901134606716e-07,4.8843831133738025e-05,2.944070432574555e-06,1.2658157911293877e-06,1.1351631930001105e-06,0.0003665187563464123,0.00017692834126448176,0.00010024355197835177,0.0004427485364029149,5.8109346094736836e-05,0.0006524469650557307,0.0,0.0001235689947917673,0.0002965831049488443,0.00036927412337117715,1.283227696667979e-06,9.07805151244799e-07,1.0543339421520415e-06,0.0006858433336842856,0.000524450364349005,0.0002773845470180891,0.00036754398191751747,0.0003639049341834788,0.0003617522262087114,0.0005930230871218356,0.0005590497215814949,0.00025148793144585697,0.00033426088124605954,0.00016504897271762964,5.810934609629115e-05,0.0008731206550752679,0.0001442593774434453,0.00039810415301877455,0.00021693655203725015,0.0005454989540558675,0.00037135663919918294,0.0013022232168118275,0.0003837705680388436,1.2150280781497713e-12,1.4157564010019996e-12,1.2070344723724702e-12,1.4583889651476056e-12,2.106759211528697e-12,1.255884285455977e-12,1.70263803056514e-12,2.164490808809205e-12,2.304822999121825e-12,2.2719603975929203e-12,1.9033663534173684e-12,2.176037128265307e-12,1.3677947663381929e-12,1.9273471707492718e-12,1.5649703755116207e-12,2.255973186038318e-12,1.6608936448392342e-12,2.1440627051561023e-12,2.3003821070233244e-12,2.298605750183924e-12,0.7099940992386587,1.2248866998266356e-06,9.606901131831158e-07,4.884383113407109e-05,2.944070432574555e-06,1.2658157915595991e-06,1.1351631927780659e-06,0.5369823225691754,0.580539248199897,1.2574291931865984,1.956031320638046,1.6670966851149494,3.0616405890458975,0.0,0.00012356899479104566,2.183993714647487,0.0003692741233719543,1.283227696667979e-06,9.07805151244799e-07,0.7722779217570824
2.9470517025518096e-12,0.0004534104889378776,2.0037100740704934e-06,1.384784104885295e-06,5.605478115619511e-05,3.3982582636451876e-06,1.8209971792138013e-06,1.4107273604846426e-06,0.0003738773030422804,0.0001317276166349357,4.239463856858805e-05,0.00045001249037879276,5.802888636785575e-05,0.0007606217008886418,0.0,6.264271842087998e-05,0.0003301417504277815,0.0002048826224456679,1.5287085714617212e-06,1.176978965289669e-06,9.093843564733639e-06,0.0007646890848742041,0.0005279023237129143,0.00019206668390636672,0.000373403942154793,0.0004926564357414787,0.0002206815154373043,0.000479217705126711,0.0005481093353685296,0.00013135143063081056,0.0007632264394094195,0.00016758689666507287,5.8028886368743926e-05,0.0007264402268204138,0.0001164587225894742,0.00031097525708490004,0.00019260745941007684,0.0003957985171905154,0.00035979665180430054,0.001651205190010648,0.00034658680951928696,2.5366375666635577e-12,3.779199175824033e-12,2.5215385335286555e-12,3.8475889141409425e-12,2.828848266744899e-12,2.5996982344622666e-12,2.630784479151771e-12,2.8110846983508964e-12,2.3723245590190345e-12,2.9238833576528123e-12,2.9256597144922125e-12,3.1388225352202426e-12,3.61577434659921e-12,3.1956659540810506e-12,2.4078516958070395e-12,2.5632829192545614e-12,2.574829238710663e-12,3.0171420917213254e-12,3.907096868260851e-12,2.829736445164599e-12,0.7100727601300298,2.0037100740704934e-06,1.3847841046077392e-06,5.605478115652818e-05,3.3982582636451876e-06,1.8209971796440128e-06,1.410727360262598e-06,0.5369749640224796,0.5805844489245265,1.2574870421000082,1.95602405668407,1.6670967655746762,3.0615324143100646,0.0,6.264271842015834e-05,2.183960156002008,0.00020488262244644506,1.5287085714617212e-06,1.176978965289669e-06,0.772285961266705
6.551285568595496e-12,0.0004482466999367052,2.3536814374745565e-06,2.299856606102768e-06,6.619057772605519e-05,4.402609623157388e-06,2.6215975895277355e-06,2.3066177281538813e-06,0.00016007772839821133,0.00010413981042578513,3.746449252051143e-05,0.0004393839819072376,5.6936576829258456e-05,0.00039884683215163363,0.0,5.4953532503065894e-05,0.00032822751734418176,0.0003055552680031326,2.329412429784549e-06,1.5166611248302458e-06,4.798205842537762e-06,0.0006483264369806873,0.0005178406226551413,0.00026894366555296756,0.00018730915648279556,0.0003964432168441778,0.0003099210372425887,0.0005406171951376493,0.0004804257009719537,0.00014166489003084376,0.0007496443867117445,0.00016566072693469103,5.6936576830146635e-05,0.0007152176342769974,0.00016662792152843942,0.00034073601200956816,0.00019555131720405683,0.00038769153955575675,0.00032907682607130617,0.001570341319836999,0.00047407900337505406,7.504219468046358e-12,5.242029033070139e-12,6.9322325657594774e-12,5.949019055151439e-12,4.710898338089464e-12,5.38769029390096e-12,7.006839553014288e-12,6.10178574333986e-12,6.588507517335529e-12,6.391331908162101e-12,5.46052092431637e-12,4.89297491412799e-12,5.990763440877345e-12,4.9462656193099974e-12,5.349498621853854e-12,6.787459483348357e-12,6.821210263296962e-12,7.014833158791589e-12,6.497913318526116e-12,7.013056801952189e-12,0.710077923919031,2.3536814374745565e-06,2.2998566058252123e-06,6.619057772638826e-05,4.402609623157388e-06,2.621597589957947e-06,2.3066177279318367e-06,0.5371887635971236,0.5806120367307357,1.2575669012310973,1.9560346851925416,1.6670978578842148,3.0618941891788016,0.0,5.495353250234425e-05,2.1839620702350917,0.00030555526800390975,2.329412429784549e-06,1.5166611248302458e-06,0.7722816656289828
1.4563484775012445e-11,0.0004026084640572636,4.044370354810658e-06,2.9708072777356875e-06,6.375020980925461e-05,7.150817779310345e-06,3.9061322097688755e-06,2.9656567193114824e-06,0.00015380724706237636,0.00021307845959073202,0.0001538742773687929,0.0004224315825505087,5.807615847586156e-05,0.0007350515832382776,0.0,2.5055908813159666e-05,0.00032669505681459654,0.00020600963917338788,3.188795290989257e-06,1.9587786450347175e-06,2.3511594445801975e-06,0.0005624617985421584,0.0004235410344676227,0.000252310021563229,0.00038452382206100033,0.0005406166017071223,0.0004880734917327434,0.0006148440134134958,0.0004995077826214223,0.00021222323820746514,0.0007786954301880921,0.0001494168073321589,5.807615847586156e-05,0.0007301961881066005,0.00016574891956500082,0.0003122117000646796,0.0001912283865233011,0.00046275918282834283,0.0004817014804332498,0.000976797215818446,0.00037480549689727916,1.1660894472242944e-11,1.5440093648066977e-11,1.156053031081683e-11,1.3242740237728867e-11,1.2430945162122953e-11,1.1967316027039487e-11,1.1621814621776139e-11,1.1399770016851107e-11,1.227462576025573e-11,1.0645706538525701e-11,1.20614629395277e-11,1.297539853339913e-11,1.4854784069484595e-11,1.3064216375369142e-11,1.4804157899561687e-11,1.0532907879223785e-11,1.13500320253479e-11,1.3088197192701045e-11,1.0830447649823327e-11,1.1683098932735447e-11,0.7101235621549105,4.044370354810658e-06,2.9708072774581318e-06,6.375020980958768e-05,7.150817779310345e-06,3.906132210199087e-06,2.965656719089438e-06,0.5371950340784595,0.5805030980815707,1.257375562461208,1.9560516375918984,1.6670967183025682,3.061557984427715,0.0,2.505590881243802e-05,2.1839636026956213,0.00020600963917416504,3.188795290989257e-06,1.9587786450347175e-06,0.7722792185825849
3.237457542817653e-11,0.0003832425945121676,5.05221386756932e-06,4.83593273331584e-06,0.00016283563942681711,1.0306510193569974e-05,6.352110827903545e-06,4.788358490825928e-06,0.00019039979973034526,0.00017030767846226702,3.928258141971952e-05,0.0004294791572978518,0.00011621512654436117,0.00047713937605653456,0.0,7.701764046566528e-05,0.0003602839143819203,0.00027240018848251335,4.728802644673097e-06,3.0803553458297783e-06,3.1037885834805934e-06,0.0005018857272661221,0.0005551132315029239,0.000331235669204899,0.0004300877144340909,0.0004299353763838054,0.0003147336125256528,0.0006224365108129515,0.0004804256505140936,0.00016903469849127717,0.0008034650303316371,0.00016511199903890272,0.00011621512654458321,0.0007333369554087781,0.00015594732612767004,0.0003902941227531542,0.0002557580599835685,0.0005777944787068723,0.00048671749855300206,0.0008118381099257824,0.0003497244159974373,3.078248766996694e-11,2.4089175099106797e-11,3.0591529309731413e-11,2.6201263381153694e-11,2.582289937436144e-11,3.162270445500326e-11,3.0317082178044075e-11,2.5354829347179475e-11,2.7135627078678226e-11,2.8244073746463982e-11,3.19113624414058e-11,2.6835422772819584e-11,2.4654056574036076e-11,2.7151614290232828e-11,2.751399108547048e-11,2.7926105872211338e-11,2.958344680337177e-11,2.878319804722196e-11,2.680522470654978e-11,3.05018232893417e-11,0.7101429280244556,5.05221386756932e-06,4.835932733038284e-06,0.00016283563942715018,1.0306510193569974e-05,6.352110828333757e-06,4.788358490603883e-06,0.5371584415257915,0.5805458688626992,1.257490154157157,1.956044590017151,1.6670385793344997,3.0618158966348967,0.0,7.701764046494364e-05,2.183930013838054,0.0002724001884832905,4.728802644673097e-06,3.0803553458297783e-06,0.7722799712117238
7.196856730011528e-11,0.0002849687247893362,8.209259873648041e-06,6.967213172004438e-06,6.754736548705842e-05,1.71356518401993e-05,9.180026372082595e-06,7.086821359636453e-06,0.0003615418768874168,0.00019726348586734943,2.2531560872840473e-05,0.00026866183282669986,5.8275787296224735e-05,0.00020945401777172634,0.0,7.594238235134054e-05,0.00021248362296288903,0.0002293947617938441,6.426638153062046e-06,4.586792474051333e-06,3.315244907153847e-06,0.0004967726425079116,0.0005953680753839619,0.0002934552807194457,0.00029225853578163097,0.000499792113024311,0.00048195097753130377,0.0003514104364747972,0.0005597573413135271,0.00019519499871167856,0.0015255007379793492,0.00011908702623131262,5.827578729844518e-05,0.000724123066195058,0.00023003312249336716,0.00039123155129305864,0.00018936680871517453,0.00043251039721137197,0.00037766834496877344,0.0010202193223647293,0.0004823480565763966,6.408118480294434e-11,6.361222659734267e-11,6.360423299156537e-11,6.869349533644709e-11,7.134204338399286e-11,6.579092826086708e-11,6.643219307989057e-11,6.698819277062285e-11,7.173639460233971e-11,5.844658090836674e-11,6.643663397198907e-11,5.304556793817028e-11,6.436096100514987e-11,5.373745892711668e-11,6.077982561691897e-11,5.7990057200640877e-11,6.499689675365516e-11,5.31752419874465e-11,5.944045256001118e-11,6.679812258880702e-11,0.7102412018941784,8.209259873648041e-06,6.967213171726883e-06,6.754736548739149e-05,1.71356518401993e-05,9.180026372512806e-06,7.086821359414408e-06,0.5369872994486344,0.5805189130552941,1.257506905177704,1.9562054073416222,1.6670965186737479,3.0620835819931815,0.0,7.59423823506189e-05,2.184077814129473,0.00022939476179462126,6.426638153062046e-06,4.586792474051333e-06,0.7722801826680474
1.5998587196060573e-10,0.00033349277946992384,1.1830392756412527e-05,9.823270976594412e-06,6.159049645476644e-05,2.3376111512898946e-05,1.287274519741477e-05,9.646779941197003e-06,0.00014543499159902495,0.00020025787727051547,1.902209679771616e-06,0.0003006244066234842,0.00011619520756367407,0.0003451285193087905,0.0,0.00011888397477224921,0.00035227118702785276,0.0001792108759234301,9.611880629799578e-06,6.448877234104032e-06,5.1487000087835355e-06,0.000523582450258239,0.0005356182513389651,0.00029574795200426607,0.0004765991116055801,0.0005020596229509122,0.00015505662429804445,0.0005777161580249324,0.0005016601764263884,0.0002526619860415109,0.0007711701075077626,0.0001311772105385689,0.00011619520756389612,0.0007301526095967939,0.00016574183182216373,0.00039905576494647654,0.0002553762557324646,0.0004118260392542705,0.00035795458398535374,0.0010447040375839206,0.00042230237247764535,1.2728484932722495e-10,1.3210232907567843e-10,1.262527860035334e-10,1.502868940406188e-10,1.3276135746309592e-10,1.3012702027026535e-10,1.2308642993730246e-10,1.3930190334576764e-10,1.4946177628871737e-10,1.1552359069355589e-10,1.3160317280380696e-10,1.383675396482431e-10,1.4151080307556185e-10,1.4011725113505236e-10,1.12031273147295e-10,1.6017409620872058e-10,1.2022560724744835e-10,1.1894485396624077e-10,1.1752288031630087e-10,1.2386180969770066e-10,0.7101926778394978,1.1830392756412527e-05,9.823270976316856e-06,6.159049645443337e-05,2.3376111512898946e-05,1.2872745197844981e-05,9.646779940974959e-06,0.5372034063339228,0.580515918663891,1.257527534528897,1.9561734447678254,1.6670385992534804,3.0619479074916445,0.0,0.00011888397477152757,2.183938026565408,0.00017921087592420726,9.611880629799578e-06,6.448877234104032e-06,0.7722717187231315
3.5564803062231214e-10,0.0004900699859174962,1.6631580640922835e-05,1.586858662017132e-05,1.1159703318386338e-05,3.4782153110910106e-05,2.0868799533516058e-05,1.4409579357055335e-05,0.00012998298136313036,0.00021412700591283418,0.00010314237923902958,0.00013191094009346038,5.837810229847307e-05,0.00021374561841058792,0.0,2.671638122794806e-05,0.0002072185165724605,0.0003948674461831114,1.5613826007359653e-05,1.0412563673662441e-05,1.7902261633118144e-06,0.0007773142068679879,0.0005112840081825665,0.00023854003004752933,0.0002706426752914215,0.0005231590679547482,0.0003107065516589902,0.00033178309925063765,0.00045208352388148576,0.00020992601466784944,0.0007434626447639586,8.73104530603186e-05,5.837810229847307e-05,0.0006128757344736605,0.00017333565507215987,0.00028877675950567117,0.00019122279549876886,0.0005637052472580173,0.0002172545664536063,0.0010241479065141968,0.00040265694630124704,3.3223734874354705e-10,2.61103139109764e-10,3.2945912664672505e-10,2.7903368504667014e-10,2.9386182376356373e-10,3.411777527162485e-10,2.7425706150552287e-10,2.7619506681730854e-10,2.9600144557662134e-10,3.0109958970570005e-10,3.4492586564738303e-10,3.050546482086247e-10,2.616413752321023e-10,3.0872104872514683e-10,3.3510616503917845e-10,2.9838265191983737e-10,2.6857271961944207e-10,3.1393643240562596e-10,3.063753695187188e-10,2.757127859354114e-10,0.7100361006330502,1.6631580640922835e-05,1.5868586619893765e-05,1.1159703318053271e-05,3.4782153110910106e-05,2.086879953394627e-05,1.440957935683329e-05,0.5372188583441587,0.5805020495352486,1.2574262943593377,1.9563421582343554,1.6670964163587456,3.0620792903925427,0.0,2.6716381227226416e-05,2.1840830792358634,0.0003948674461838886,1.5613826007359653e-05,1.0412563673662441e-05,0.772275077196977
7.906043210907701e-10,0.0003663093408934337,2.6858834737696502e-05,2.3493413419672926e-05,4.70363835118337e-05,5.656700385625835e-05,3.0850366524809436e-05,2.340900839170601e-05,0.00011681180609335318,0.00020347314129642857,0.00012970434649162144,0.00026332967736153456,0.0001164859498103965,0.00044062528701749315,0.0,2.4059374107820997e-05,7.417781977148152e-05,0.00022939531394405854,2.2517033889492993e-05,1.5463529437016103e-05,1.4258948628165236e-05,0.000530910021526062,0.0004380595964690315,0.0002952758439858094,0.0003797552819577721,0.0005174172319066805,0.0002834370496722638,0.0005920755633002095,0.00047320533015615673,0.00019666546893015724,0.0008247272111908963,0.00013547638520083893,0.00011648594981128468,0.0007076570115624799,0.00011556992546135625,0.00031080195829713553,7.9344628639344e-05,0.0005011832894357138,0.00046117227822728424,0.0010314248453074152,0.0002983251880353003,7.279030711515588e-10,6.809450781020132e-10,7.223039943937692e-10,6.20663520578546e-10,7.773808263777937e-10,7.460867479380795e-10,7.245120059451438e-10,7.206892860267544e-10,7.771108201382049e-10,6.654765627445158e-10,7.540785773585412e-10,5.621325627203078e-10,5.854676743410892e-10,5.694271720813049e-10,6.634168769892312e-10,6.597788981821395e-10,7.090559250855222e-10,6.528049212306541e-10,6.756710746458339e-10,7.286740100198585e-10,0.7101598612780743,2.6858834737696502e-05,2.349341341939537e-05,4.703638351216677e-05,5.656700385625835e-05,3.085036652523965e-05,2.3409008391483965e-05,0.5372320295194285,0.580512703399865,1.2573997323920851,1.9562107394970873,1.6670383085112337,3.0618524107239358,0.0,2.405937410709935e-05,2.1842161199326644,0.0002293953139448357,2.2517033889492993e-05,1.5463529437016103e-05,0.7722626084745121
1.7575106248547966e-09,0.00027465587582353734,3.988938317489944e-05,3.196966518120847e-05,3.571075096478471e-05,8.157343989011504e-05,4.2044237044541743e-05,3.375177685305264e-05,0.00012134555373299882,0.00020324355652334702,3.757058190467788e-05,0.00036135077202770205,5.938595538257374e-05,0.0003019499870835496,0.0,1.015925252229044e-06,0.0003032419542781106,0.00015412908063028308,3.165397443785162e-05,2.09972391888543e-05,2.5543028237984267e-05,0.000493054843845739,0.0005392519643014904,0.0002967019079436195,0.00038422104627144904,0.0003866693158880441,0.00025136120938992025,0.00038767529827610225,0.000495182334778077,0.00023646650758578643,0.0007507391566285304,0.00017475097105257298,5.9385955383239875e-05,0.0005979228327731705,7.933972380169685e-05,0.00027954572303467984,0.0002038534234456435,0.0003220800306582561,0.0004197686537190659,0.0010384367183477003,0.0003338557105492246,1.3484733329960363e-09,1.502178825774081e-09,1.3375727192510567e-09,1.6392265322906496e-09,1.6176979755755383e-09,1.3848184821085852e-09,1.506677449469862e-09,1.5823165000483641e-09,1.6959305071395647e-09,1.2239045332762544e-09,1.400566773668288e-09,1.262042026439758e-09,1.544893990512719e-09,1.2765912771328658e-09,1.7431514010013416e-09,1.7473729130301763e-09,1.4732570718933857e-09,1.2895142731395026e-09,1.2453824638214428e-09,1.514719016881827e-09,0.7102515147431442,3.988938317489944e-05,3.196966518093092e-05,3.571075096511778e-05,8.157343989011504e-05,4.2044237044971955e-05,3.3751776852830595e-05,0.5372274957717889,0.5805129329846381,1.2575670073204814,1.9561127184024212,1.6670954085056615,3.0619910860238697,0.0,1.015925251507399e-06,2.1839870557981578,0.00015412908063106023,3.165397443785162e-05,2.09972391888543e-05,0.7722513243949023
3.906939937054621e-09,0.0002876239948260695,5.415375800379376e-05,4.776026279051937e-05,1.4524517362529688e-05,0.00011491477536267416,6.269093296461248e-05,4.7491194028026484e-05,0.00014947578774726633,0.00016974834027805308,9.006345897644152e-05,0.0003455890906689518,6.0960381866204116e-05,0.0002596631411471151,0.0,1.4910368958481746e-05,0.00017257521557700883,0.00039036212094412104,5.110682470463806e-05,3.145083686725416e-05,2.856180742583092e-05,0.0005061169037124862,0.0006020573806050367,0.00030517573477739646,0.0003840029151498392,0.0005741385779661767,0.0003116825468817419,0.0003152155622403452,0.0005218760038560033,0.00017178613762991457,0.0004476396364372108,0.00018361917436249264,6.096038186731434e-05,0.0006003496621744697,0.00013076196328887235,0.0002310922769754864,0.00013593254326149662,0.000584641269018249,0.00024893664152769723,0.0005991749651798503,0.0004003759790567918,3.0053213251335364e-09,2.76788991726562e-09,2.9841906723504508e-09,3.4082283661973634e-09,3.2055709198175464e-09,3.078962862446133e-09,2.983814084700498e-09,2.9269369150597413e-09,3.152875294176738e-09,3.6646863321720957e-09,3.1108875475638342e-09,3.3281777334082108e-09,3.2095339719262483e-09,3.3676688104833374e-09,3.80174647318654e-09,3.6337972630917648e-09,2.91636759186531e-09,3.362445433197081e-09,2.7959785597886366e-09,3.002028847731708e-09,0.7102385466241417,5.415375800379376e-05,4.7760262790241814e-05,1.4524517362862754e-05,0.00011491477536267416,6.269093296504269e-05,4.749119402780444e-05,0.5371993655377746,0.5805464282008834,1.2574393732796003,1.95612848008378,1.6670938340791779,3.062033372869806,0.0,1.491036895920339e-05,2.184117722536859,0.0003903621209448982,5.110682470463806e-05,3.145083686725416e-05,0.7722483056157144
8.68511373751352e-09,0.000504013586892671,8.115448143993282e-05,7.760166327475115e-05,5.427896757448369e-06,0.0001860272004728844,0.000101963231370919,7.671908101203329e-05,0.00016236627569410356,0.00026805988416300774,3.61764116920682e-05,9.502987696197174e-05,6.451514711613981e-05,0.0003171884729193941,0.0,7.124397551627748e-07,0.0003411454966935068,0.00019570252162093293,7.591364896222439e-05,5.106735031466282e-05,4.10340239564988e-05,0.0008046497106927857,0.0006488955041795696,0.00028906170818676635,0.00036749861269624873,0.0005775412400129687,0.0005056043328628467,0.00024685598492535377,0.0005147852630620342,0.00026491875523504405,0.0008179358828462085,0.00013773656768467646,6.45151471165839e-05,0.0006149475598913278,0.00017136028704434203,0.00034105289468033817,0.0002863129859036473,0.0003457243482474226,0.0004116930285791298,0.0004847895227851542,0.00048196097662701377,7.93986743019559e-09,6.214355252609494e-09,7.879643604269404e-09,6.759186099714043e-09,8.403095108633352e-09,8.139747542657005e-09,7.785746269917126e-09,6.537596242139898e-09,6.995336754300752e-09,7.257058953769047e-09,8.222999170470757e-09,6.9123942125770554e-09,6.341443814505965e-09,6.9967676097348885e-09,7.071632168731412e-09,7.198688756204774e-09,7.604398000182755e-09,7.416486980105219e-09,7.37057526123408e-09,7.832836601551207e-09,0.710022157032075,8.115448143993282e-05,7.76016632744736e-05,5.427896757781436e-06,0.0001860272004728844,0.00010196323137134922,7.671908101181124e-05,0.5371864750498277,0.5804481166569985,1.2574932603268847,1.956379039297487,1.667090279313928,3.061975847538034,0.0,7.124397544411298e-07,2.1839491522557424,0.0001957025216217101,7.591364896222439e-05,5.106735031466282e-05,0.7722358333991838
1.9306977288832496e-08,0.00040227806555803713,0.00013179017987081397,0.00011189693888830066,1.5384100073956297e-05,0.0002751932098936031,0.0001469263292647599,0.0001137732756220089,0.00026739659399699356,0.0003162854331452136,9.607786226695225e-05,0.00028604891039463176,7.876312918186912e-05,0.00043189778133667645,0.0,9.479530831829619e-06,0.0005917452684665037,0.00029099065553517267,0.00010304173727782278,7.365046730181885e-05,7.813131769873749e-05,0.0005759871567715636,0.0006355164323956775,0.0003454276415602031,0.0004368697907932706,0.0007929937231898609,0.00030904994653741414,0.0004008085090316804,0.0005835539168053128,0.0003096770164833229,0.0006680874559053071,0.0002536762471150311,7.876312918320139e-05,0.0007431646519974011,9.040245528746382e-05,0.00038121188923812,0.0004294689336905577,0.0004477319024616122,0.0003925693490938187,0.0011598743003518608,0.0003668404968630093,1.6500939281627325e-08,1.6389988033438385e-08,1.6381310530277915e-08,1.7636185845049113e-08,1.8363659037845537e-08,1.6920401080255942e-08,1.7116457584620548e-08,1.72603078496536e-08,1.8495349252134474e-08,1.9054980704424906e-08,1.710608721339213e-08,1.9082314395291178e-08,1.6536479741091625e-08,1.3807386345376926e-08,1.567948881842085e-08,1.889364042995112e-08,1.6751538822745715e-08,1.3663071563030371e-08,1.5316715007429593e-08,1.7208380498345832e-08,0.7101238925534097,0.00013179017987081397,0.0001118969388880231,1.538410007362323e-05,0.0002751932098936031,0.00014692632926519011,0.00011377327562178685,0.5370814447315249,0.5803998911080163,1.2574333588763098,1.9561880202640543,1.6670760313318622,3.0618611382296166,0.0,9.479530831107974e-06,2.1836985524839694,0.0002909906555359498,0.00010304173727782278,7.365046730181885e-05,0.7721987361054415
4.291934260128778e-08,0.0006349868669339731,0.00018993766499900608,0.00015746492409329793,2.3490206587151174e-05,0.0003752668559924361,0.00020695116331004293,0.00015465124854197043,0.00015721611742514074,0.0004516452125612469,5.601610313687999e-05,0.00022779273661033272,7.990117323308787e-05,0.000564551683469805,0.0,4.675429515793583e-06,0.00045548847938192694,0.0003997989132463742,0.00015450862450899658,0.00012239404859108272,9.535443681463196e-05,0.000896902987896366,0.0006670661970487046,0.00038159320888131454,0.00047356698826872545,0.001058991880385829,0.00042727095247741746,0.0006023119011531186,0.000611030323084516,0.00048298896671195024,0.0010824247698137622,0.00029926318972606225,7.995367721671313e-05,0.0009423437412485066,0.00018653681830915758,0.000428115662714168,0.0003888214459504269,0.000545549777602794,0.0006849202628442796,0.0013722461964551748,0.0004086644904173374,3.2698574514711254e-08,3.403430515191985e-08,3.243703616817584e-08,3.8717451467107367e-08,3.4108309954206106e-08,3.3565676460511895e-08,3.162551820423687e-08,3.586824526280452e-08,3.8475206132204676e-08,4.158532362907863e-08,3.3953585720780666e-08,3.553164074077131e-08,3.650125268706006e-08,3.599158659994828e-08,4.146934617921261e-08,4.124519303871921e-08,3.090196898369868e-08,3.069458198723396e-08,4.227109862142697e-08,3.181169105914705e-08,0.7098911837520337,0.00018993766499900608,0.00015746492409302038,2.3490206586818108e-05,0.0003752668559924361,0.00020695116331047314,0.0001546512485417484,0.5371916252080967,0.5802645313286002,1.2574734206354399,1.9562462764378385,1.667074893287811,3.0617284843274835,0.0,4.675429516515228e-06,2.183834809273054,0.00039979891324715133,0.00015450862450899658,0.00012239404859108272,0.7721815129863256
9.540954763499944e-08,0.0008119394148436987,0.00031561551284192577,0.00025432591896190626,5.277642861345466e-06,0.00055966354104826,0.0003342572981244879,0.00023132343158704938,0.00026105541872500915,0.0006305974931770653,9.901208785434434e-05,0.0003110712315723685,0.00011893457109612982,0.0010633238000732348,0.0,4.3667389449664196e-06,0.0006173296259923688,0.0004980273537776858,0.0002509383628070912,0.00016704311686389743,0.00015842993005732442,0.0011117893413826478,0.000938339253338194,0.000521118922861108,0.000623224737647643,0.0013189836195282023,0.0006569956509323711,0.0006126005223927589,0.0007582202853758657,0.0006699968399341838,0.0013149285539578476,0.00045201388721705094,0.00011895560213312047,0.0011237493648926788,0.0002382466354413637,0.000572683296953258,0.000531242954884048,0.0007592332729651208,0.0007937459494762322,0.0016616729610306003,0.0006253352562404224,8.527891459664261e-08,9.393888333875111e-08,8.461054257224987e-08,7.163031412460441e-08,7.574517457697993e-08,8.758193015268034e-08,7.074213392854745e-08,7.410029745358315e-08,7.642003740926384e-08,7.732933671178444e-08,8.860057398862864e-08,7.864835893656164e-08,6.724456724782613e-08,7.957461090057905e-08,8.626904168806959e-08,7.665555656899414e-08,6.92892392351041e-08,8.091778713747999e-08,7.869069840182874e-08,7.113516709011947e-08,0.709714231204124,0.00031561551284192577,0.0002543259189616287,5.277642861012399e-06,0.00055966354104826,0.0003342572981249181,0.00023132343158682733,0.5370877859067968,0.5800855790479844,1.2574304246507224,1.9561629979428765,1.667035859889948,3.06122971221088,0.0,4.3667389456880645e-06,2.1836729681264435,0.000498027353778463,0.0002509383628070912,0.00016704311686389743,0.772118437493083
2.1209508879201927e-07,0.0011499864341061317,0.0004307086606551085,0.00037729739935377093,3.673424902261857e-06,0.0009121124934053633,0.000495294543811059,0.0003758964458318026,0.00039048283862475053,0.000990618090691786,0.00018931524497234342,0.0004639761261746589,0.00019346248288298895,0.001147564904023568,0.0,4.176283603912756e-06,0.0009185122452062267,0.0006432103156842617,0.0003617996351857064,0.00024867264736600284,0.00024034865562971852,0.0015644239068435054,0.0012915654756286976,0.0007273780551411146,0.0008724447835379845,0.0021520205783887025,0.0009860393156277164,0.0009898322993626696,0.000982895226036673,0.0011051289724054447,0.0016852377901548185,0.0006712251628326893,0.00019350884858643005,0.0014665100833259892,0.00037778636455376713,0.0007605657083518125,0.0007947093223885648,0.0009238197213508048,0.0010932193092363374,0.0020461709225291624,0.0007518655915959016,1.875308051069169e-07,1.7487213810341018e-07,1.8618407082726662e-07,1.5995462554485584e-07,2.002569461367898e-07,1.9220415747867037e-07,1.8670802681697296e-07,1.6497098975776225e-07,1.9948636165167954e-07,1.714742694503002e-07,1.9424742170315312e-07,2.081051881930307e-07,1.5100435390991152e-07,2.1060783161885865e-07,1.7143525532503645e-07,1.701213658833467e-07,1.8274728397216222e-07,1.6803093849659945e-07,1.7421163089892389e-07,1.877365916058693e-07,0.7093761841848616,0.0004307086606551085,0.0003772973993534934,3.673424902594924e-06,0.0009121124934053633,0.0004952945438114892,0.00037589644583158055,0.5369583584868971,0.5797255584504697,1.2573401214936044,1.9560100930482742,1.666961331978161,3.0611454711069297,0.0,4.176283604634401e-06,2.1833717855072297,0.0006432103156850388,0.0003617996351857064,0.00024867264736600284,0.7720365187675106
4.7148663634573897e-07,0.0015694043440892536,0.0006411180647294039,0.0005126749944218134,1.6445838960932324e-06,0.0013188391909019145,0.0006738249711335381,0.0005420164225274915,0.0006090062361809867,0.0014583438768659418,0.0003069371128294751,0.0006237175489052227,0.0002790323810417661,0.0018972843582014676,0.0,1.323118302143378e-07,0.0014833215926710608,0.000904849474688163,0.0006018965947238666,0.0004049898365684403,0.00035937620704817874,0.002134581456065752,0.0019477255118629522,0.0010295294623425821,0.0014151260403281185,0.0030972428100100036,0.0013376242531625852,0.0014276789768601361,0.0015734111845420173,0.0016401822404739086,0.0027416043110279225,0.0009112159096218431,0.00027915322459694925,0.00239232444660753,0.0005574375755592609,0.0010898207988996322,0.0012920995767460308,0.0013412270099357748,0.0018577631260023875,0.0033493732786388994,0.0010778229955297203,3.46419788854746e-07,3.872269269677986e-07,3.4373994317604684e-07,4.223523664137474e-07,4.1647633963748376e-07,3.557010819221773e-07,3.87942515445161e-07,4.358846936725058e-07,4.369257116110248e-07,4.5350228283780325e-07,3.597695972246129e-07,4.33034010427491e-07,3.981650404938364e-07,4.3832143514777044e-07,4.4754959649395687e-07,4.498719494705483e-07,3.7959981646906726e-07,4.6387869190311903e-07,4.609155066503945e-07,3.901072709311393e-07,0.7089567662748785,0.0006411180647294039,0.0005126749944215359,1.6445838964262993e-06,0.0013188391909019145,0.0006738249711339683,0.0005420164225272694,0.5367398350893409,0.5792578326642955,1.2572224996257473,1.9558503516255437,1.6668757620800023,3.060395751652752,0.0,1.3231182949269282e-07,2.182806976159765,0.0009048494746889402,0.0006018965947238666,0.0004049898365684403,0.7719174912160921
1.0481131341546875e-06,0.0023460127952135146,0.001043554131324309,0.0007672912187072223,5.717495730750422e-07,0.0018645902461614234,0.0010069336222087027,0.0007623334417768968,0.0008783782497723269,0.0019838667736851168,0.0004444520266493335,0.0009250186076754652,0.00039223181281200503,0.0029377617138566237,0.0,2.7658938701324853e-06,0.002137877406683142,0.0015146470291161895,0.0008220995990921723,0.0005850574666901192,0.0005137295654545904,0.003183601762358809,0.003143622672262758,0.001470531523386498,0.0020290800338811366,0.00438193582677171,0.002005489140580673,0.002017476493258785,0.0022715651029444617,0.0022370750682282337,0.003955896852643024,0.0013634129980648613,0.000392983878899746,0.003435559127480725,0.0007834016276262457,0.0016119177107463134,0.0018658522673473676,0.002223851221533124,0.002506625435491072,0.004820977678064314,0.0015267711422490837,7.752082478162947e-07,1.024481381506348e-06,7.697560491237709e-07,8.777713560448319e-07,8.265585176303603e-07,7.939859267835914e-07,7.667808530342768e-07,9.06241533371599e-07,8.099684958295938e-07,9.43416442744649e-07,8.021961832582747e-07,8.58072677800692e-07,8.268760494090088e-07,8.681523375742017e-07,9.794991768785621e-07,9.357580497137974e-07,1.0480759442543786e-06,8.634933408302459e-07,9.590407037407545e-07,7.713064738013031e-07,0.7081801578237542,0.001043554131324309,0.0007672912187069447,5.717495727419752e-07,0.0018645902461614234,0.001006933622209133,0.0007623334417766747,0.5364704630757495,0.5787323097674764,1.2570849847119274,1.9555490505667734,1.666762562648232,3.0593552742970966,0.0,2.7658938694108404e-06,2.1821524203457527,0.0015146470291169667,0.0008220995990921723,0.0005850574666901192,0.7717631378576857
2.3299518105153717e-06,0.0038072710109998686,0.0015065927679955762,0.001246623732197305,2.1663498011026405e-06,0.003035656410055705,0.0016369597433228689,0.0012320841223807388,0.001245971611425034,0.0029556694475504353,0.0006279490848482006,0.0015010777907147332,0.000635617235756003,0.004843428460657773,0.0,1.1411262706984004e-06,0.0030208672615086307,0.002025153977568861,0.0012258921902808658,0.0008252395284173452,0.0008199108879318739,0.005168495122233074,0.00456112709294465,0.002390554099515274,0.0028455384535475137,0.007142791678903748,0.003254591268937057,0.0032788051275369767,0.0032125266607896386,0.003336470405631786,0.005578374080547866,0.0022117686061127184,0.0006362926677749923,0.0057201348405298,0.001270755801045631,0.002194713761981104,0.0026290786289424606,0.0030641891667937404,0.0037817632273251522,0.006781714597967019,0.0024768940019788133,2.045987484322609e-06,2.1318438125916828e-06,2.0311591111266125e-06,1.7368051086208425e-06,2.157414669134994e-06,2.0967350717882027e-06,1.9992918076638944e-06,1.796320105995619e-06,1.8040750253689453e-06,1.8743287073519355e-06,2.1189796743925626e-06,2.2488708264489787e-06,2.2829897527998355e-06,2.2781369670710205e-06,1.8167967850146738e-06,1.8582834631075684e-06,1.9531336636902097e-06,1.9121826957402277e-06,1.9006133546994874e-06,2.011271472035503e-06,0.7067188996079679,0.0015065927679955762,0.0012466237321970275,2.1663498007695736e-06,0.003035656410055705,0.001636959743323299,0.0012320841223805168,0.5361028697140968,0.577760507093611,1.2569014876537286,1.9549729913837341,1.666519177225288,3.0574496075502955,0.0,1.1411262699767555e-06,2.1812694304909273,0.002025153977569638,0.0012258921902808658,0.0008252395284173452,0.7714569565352084
5.179474679231202e-06,0.005494434134997062,0.002123331629859839,0.0017972597598676643,1.5154414015089435e-05,0.004539901602634266,0.002360936222953053,0.0018323718708521675,0.0020145477653590316,0.004796757268077156,0.0010237726757322818,0.0021469836468082093,0.0009394254685768377,0.006604374842718919,0.0,8.329715099369972e-06,0.004866802862907971,0.0030058081791261015,0.0020018565221683864,0.0013413721711191323,0.0012338415074452103,0.007453166613119439,0.006432726853632387,0.0034369616407974313,0.004565376971872537,0.010661413066472059,0.004688908271276659,0.004871692328749733,0.005208156619829207,0.005439412841231284,0.009022167080293448,0.003190937173821906,0.0009408999956634543,0.007814819257209615,0.0018778378735211376,0.00327475060727056,0.004250550148509502,0.004579163434135003,0.006164778741773791,0.011075148332434216,0.0036845176915052402,4.251554512002542e-06,4.225362351562012e-06,4.219924777615347e-06,4.529817961618221e-06,4.731663516110984e-06,4.35807029219859e-06,4.4117815916067116e-06,4.686128745490237e-06,4.768512024355687e-06,4.893332530286898e-06,4.404932266055539e-06,4.915630824164907e-06,4.249675534140351e-06,4.974709534977251e-06,4.042944026672046e-06,4.850873583706061e-06,4.318690406179826e-06,5.0594775728995955e-06,4.979169869301359e-06,4.436055384360316e-06,0.7050317364839707,0.002123331629859839,0.0017972597598673867,1.5154414014756368e-05,0.004539901602634266,0.002360936222953483,0.0018323718708519454,0.5353342935601628,0.5759194192730843,1.2565056640628445,1.9543270855276407,1.6662153689924672,3.0556886611682343,0.0,8.329715100091617e-06,2.179423494889528,0.0030058081791268787,0.0020018565221683864,0.0013413721711191323,0.7710430259156951
1.1513953993264481e-05,0.007733054222471947,0.003445318212189193,0.0025267410438517546,3.339909084304482e-05,0.006247723361362168,0.0033233123560232336,0.0024900105150578167,0.0030106702345973346,0.006896137639217037,0.001525993702712336,0.0029904252127144204,0.0012796349355743697,0.009784667862857255,0.0,1.9056716420912112e-05,0.007203054788213148,0.00488529325435938,0.0029007081540212034,0.0019940231928474396,0.0016694408462764043,0.010474648750121229,0.010432304824431471,0.004846726917009603,0.006779626031706565,0.014667079254115145,0.006594188204728683,0.0066313480576960515,0.007777645774997621,0.007862145649745411,0.013370722006011753,0.004495343682463515,0.0012823957496123062,0.011672131085949888,0.0025599755194312124,0.005312877381832726,0.0062948254815526905,0.007391647397660073,0.00891233340585651,0.016456058783183115,0.005005470729716466,8.403568241277526e-06,1.1073602704136931e-05,8.33617649487195e-06,9.981080639320794e-06,8.763856101268175e-06,8.625919170945906e-06,8.126279446685203e-06,1.0293115192183677e-05,9.919307466965677e-06,1.0715070987821207e-05,8.724313358854374e-06,9.127657073726425e-06,9.419015483125293e-06,9.245167433391543e-06,1.0684402944605154e-05,1.0629020463781558e-05,1.1432048510506831e-05,1.0528326743752814e-05,1.0886857666037031e-05,8.174397853721871e-06,0.7027931163964958,0.003445318212189193,0.002526741043851477,3.3399090842711754e-05,0.006247723361362168,0.003323312356023664,0.0024900105150575946,0.5343381710909245,0.5738200389019444,1.2560034430358644,1.9534836439617345,1.6658751595254697,3.052508368148096,0.0,1.9056716421633757e-05,2.1770872429642227,0.004885293254360157,0.0029007081540212034,0.0019940231928474396,0.7706074265768639
2.559547922699533e-05,0.012522755982698697,0.00511023729223355,0.004082551437900983,6.199927798083982e-05,0.009534832198515635,0.005373998395185167,0.0037411227035895056,0.004131924331716275,0.009673495684036637,0.0020986110663214763,0.004724589221412501,0.001906188379278806,0.015822089863517075,0.0,3.9136308435383516e-05,0.009804310845278774,0.007034794355653462,0.004115273169080574,0.0027333361566077123,0.002497729055923048,0.016912384673879042,0.015449669389346221,0.00782766441737226,0.009208508115569503,0.022370941509896047,0.010641775062982963,0.009938280969466584,0.010665380044800776,0.011102331213253214,0.018233727078322395,0.007276092843611748,0.001912315619810352,0.01908581552188815,0.0038139153201754983,0.007650465692337294,0.008574425213081716,0.01058032511487994,0.012607946017940908,0.02255587505458126,0.007512294876782288,2.1927670697863277e-05,2.4223632387077032e-05,2.1736530379179442e-05,1.8412755222740884e-05,1.9557084894650245e-05,2.2504183609939332e-05,1.8256065001054367e-05,1.902322017510727e-05,1.9677700895393002e-05,1.9872723459712915e-05,2.2765044248806987e-05,2.028184079883033e-05,2.496626211900832e-05,2.0519746782632353e-05,2.2216601744062814e-05,1.9700428071978138e-05,2.3797008500636707e-05,2.0938387466529207e-05,2.021033767540814e-05,1.835420039952851e-05,0.698003414636269,0.00511023729223355,0.0040825514379007055,6.199927798050675e-05,0.009534832198515635,0.005373998395185597,0.0037411227035892836,0.5332169169938056,0.5710426808571248,1.2554308256722553,1.9517494799530364,1.6652486060817653,3.046470946147436,0.0,3.913630843610516e-05,2.174485986907157,0.007034794355654239,0.004115273169080574,0.0027333361566077123,0.7697791383672172
5.689866029018305e-05,0.018665430244969472,0.0069877169972483635,0.006072621263150169,0.00013663033831864957,0.016321973840652388,0.007988037718607621,0.006102891031835034,0.006289530920570718,0.014620884912253107,0.003190187394396915,0.00682463141228884,0.0030954368554036993,0.022655090329212868,0.0,7.643656980740876e-05,0.014631063979746006,0.009883084782947527,0.006737458969240906,0.0041223458712433235,0.004050937698089396,0.025108384867940377,0.021096024180993433,0.011651063124622052,0.013770540384240748,0.038274453419434584,0.015785163061768602,0.016197135231182935,0.01621262095337561,0.016987883394877,0.027325500185377716,0.010822289710021193,0.003111600479794835,0.027700815826568026,0.006202408577198337,0.01075333499724107,0.012812721860105514,0.014753244503693974,0.02054697607903777,0.03403602951673266,0.012239119093455209,4.8451489497836064e-05,4.5006707956929404e-05,4.802079441823537e-05,4.13024525052208e-05,5.247688726583988e-05,4.957757626744552e-05,4.814599249503004e-05,4.249258519983812e-05,4.5671183045215e-05,4.426283519265439e-05,5.0107439532709463e-05,5.3621180716945105e-05,5.208211840912469e-05,5.4267753586856315e-05,4.405107217664295e-05,4.3906997959197724e-05,4.7150017534747235e-05,5.4715381776482275e-05,4.492933089927931e-05,4.841540400501998e-05,0.6918607403739983,0.0069877169972483635,0.006072621263149891,0.0001366303383183165,0.016321973840652388,0.007988037718608051,0.006102891031834812,0.5310593104049511,0.5660952916289084,1.2543392493441798,1.94964943776216,1.6640593576056404,3.0396379456817404,0.0,7.64365698081304e-05,2.16965923377269,0.009883084782948304,0.006737458969240906,0.0041223458712433235,0.7682259297250509
0.00012648552168552957,0.025419300794484845,0.010486059279761158,0.008246952836294952,0.00035810555070880934,0.024741922638359934,0.010871393283985759,0.00884170751985669,0.01085082516371405,0.023452734877923098,0.0053832691775372865,0.009006139140944835,0.0044574504976815366,0.03160460275144272,0.0,0.0001896611626262812,0.023777245177908135,0.015946568295708285,0.010129455610099128,0.006861857651164059,0.005827237668864393,0.03403742512087662,0.03157639072329088,0.01583499517992415,0.022361277305388283,0.05797655867900897,0.021439001967674013,0.023432917955431787,0.02791653085126844,0.02785239771819692,0.04485350717105674,0.014750771074883318,0.004491222044527677,0.03937657978431153,0.008946003486116405,0.017302485334446782,0.020875735384027427,0.023451648290930383,0.0307299440416533,0.05657556712425953,0.017705257519826656,8.941557333841388e-05,0.00010019559165819203,8.842342211146104e-05,0.00010910750922121792,0.00010813445381252507,9.153258931426933e-05,0.00010001609080401153,0.00011696464606814061,0.00012131950977156691,0.00011720654826330446,9.259552868989829e-05,0.00011152897131605499,0.0001040661494471351,0.00011289972596273401,0.00011495626078961152,0.0001161409382035572,0.00012387467039687294,0.00011978526275058243,0.00011892253819745235,0.00010059467662237864,0.6851068698244829,0.010486059279761158,0.008246952836294674,0.00035810555070847627,0.024741922638359934,0.010871393283986189,0.008841707519856468,0.5264980161618078,0.5572634416632384,1.2521461675610395,1.947467930033504,1.6626973439633626,3.0306884332595105,0.0,0.00018966116262700283,2.1605130525745277,0.015946568295709063,0.010129455610099128,0.006861857651164059,0.7664496297542759
0.0002811768697974225,0.044305399025177494,0.01728212748473559,0.014315784149832284,0.0007417040964846078,0.038024433496561344,0.016334731829897323,0.014863994598527386,0.016787652896150806,0.033222493836736144,0.008122154671899251,0.012781557479404126,0.006266989607368156,0.04986189452565082,0.0,0.0004008213502208202,0.03427389698671934,0.023488799616710354,0.014067229807234388,0.010192164563503726,0.009648624190173982,0.05848633517471342,0.051784086329510925,0.027542181322570247,0.03221644406263846,0.08906885252984847,0.032124456506434335,0.03928418501630526,0.04390854000746436,0.04043574555440532,0.0653201191196493,0.022196487129716447,0.006334333445734726,0.0646808956357342,0.0126080100263255,0.025503307371110617,0.03018295279931027,0.03389077441185928,0.042451034978731705,0.08365945672061327,0.02966800701433625,0.0002699324580763829,0.0002664336941897716,0.0002652900282900106,0.00022708824595163435,0.0002149683782910472,0.00020537506526885352,0.000276406002818419,0.0002520578197353629,0.00025378164578171436,0.00024445639027526056,0.00020756867998539263,0.00022136904848046868,0.0002761222062588331,0.00022426832476618586,0.0002525008255709338,0.00024185913752550192,0.0002709013797694837,0.00022286604860255466,0.00024793104365095076,0.00027813830354084246,0.6662207715937902,0.01728212748473559,0.014315784149832006,0.0007417040964842747,0.038024433496561344,0.016334731829897753,0.014863994598527164,0.520561188429371,0.5474936827044253,1.2494072820666775,1.9436925116950448,1.660887804853676,3.0124311414853024,0.0,0.00040082135022154186,2.1500164007657165,0.02348879961671113,0.014067229807234388,0.010192164563503726,0.7626282432329663
0.0006250551925273976,0.06274845674745688,0.02531840912138075,0.020271917406961826,0.0014575415766133193,0.0674087038623263,0.026749741643844138,0.020502698523847118,0.024172908107328195,0.04552185299877465,0.012193161500721805,0.018887393069172198,0.010082741450452959,0.061983352023537996,0.0,0.0007114608863550698,0.0482337305206304,0.03195505387995823,0.02238033487745152,0.015019750035408133,0.013125330957057257,0.08151130167774827,0.07541238466116562,0.03907478501426165,0.04525854932167972,0.15789168363668754,0.0524735831238167,0.05405657779368589,0.06820441667451171,0.057135559096514466,0.09299658888403839,0.036476074636822675,0.010260284183618342,0.08271576023602412,0.020376576608934327,0.03446429354790537,0.04265528188778078,0.04612545018179526,0.06699590429191127,0.12166069667451362,0.04080995782719321,0.0005445072197911571,0.0005585736650726147,0.0005297935685000255,0.00044995200168784777,0.00045808628421895037,0.0005440590091474462,0.0005152200199827206,0.00045570278832496314,0.0005073240879838181,0.0004877675181305108,0.000550313062982255,0.0005781536151268085,0.00044991746955691525,0.0005860490959186393,0.0004670276504867843,0.0004807702776759015,0.0005047241907396582,0.0005248325179163515,0.0004952302651091145,0.0005189495736681593,0.6477777138715108,0.02531840912138075,0.020271917406961548,0.0014575415766129862,0.0674087038623263,0.02674974164384457,0.020502698523846896,0.5131759332181937,0.5351943235423868,1.245336275237855,1.9375866761052767,1.6570720530105911,3.0003096839874153,0.0,0.0007114608863557914,2.1360565672318055,0.031955053879959006,0.02238033487745152,0.015019750035408133,0.759151536466083
0.001389495494373136,0.08948710517675229,0.03717486216845625,0.02927518965419329,0.0037876208610782003,0.18281191346431255,0.041113454002291105,0.031134559195701295,0.02969630460852768,0.06856789667696006,0.022762090386922118,0.02449817793296938,0.014852020668657318,0.0868440102190502,0.0,0.0014726992632876357,0.07791077453970718,0.04752412130138772,0.038490323824665884,0.027554660984457094,0.019405871330384628,0.11312757529896136,0.10970631360623329,0.05659222530035368,0.07318115070703857,0.34612273264194504,0.08068794157738432,0.08176311125911462,0.0889284326892803,0.0908103261138481,0.1525242828035016,0.053278161840154326,0.015246152722341163,0.12301180358033359,0.030166997967401965,0.050851034548267116,0.06957612991044693,0.06915804738761672,0.11480401273624852,0.20741642977284308,0.06160456605044917,0.001145182991427518,0.001166798940325009,0.0010984564066047753,0.0011885435514624731,0.0011119392385463556,0.0012620816483499553,0.0011443091676790473,0.0006173212805506978,0.001348367159613062,0.001303710833830074,0.001150412197476136,0.0012692740893074372,0.001025408858183141,0.0012859108384901674,0.001043463959723212,0.0012683318576636182,0.0011247137012535546,0.0013659447206260111,0.0013423117610908974,0.001153199531426452,0.6210390654422154,0.03717486216845625,0.029275189654193012,0.0037876208610778672,0.18281191346431255,0.041113454002291536,0.031134559195701073,0.5076525367169942,0.5121482798642014,1.2347673463516546,1.9319758912414795,1.6523027737923868,2.975449025791903,0.0,0.0014726992632883573,2.1063795232127287,0.0475241213013885,0.038490323824665884,0.027554660984457094,0.7528709960927557
0.003088843596477485,0.12174305135708552,0.0570670675077163,0.0422042859696769,0.00884827474774158,0.2794853663918232,0.05670272896995926,0.047115529256628874,0.16556092188651972,0.09082294469545754,0.03992505524786072,0.029940526612963758,0.02008722630059534,0.12003313266109794,0.0,0.0035236651141967446,0.11510002255913498,0.0775751389014433,0.06064389024278746,0.037855758040927764,0.02824356371047787,0.1479823095207494,0.1654274206263655,0.08192045137577741,0.11175990083588339,0.3908175896902324,0.11168750387107348,0.12316727997367272,0.4151566830305576,0.12466108050927682,0.22478202694538452,0.07630843074613991,0.020828692882603292,0.17950720278161914,0.041078588272711825,0.08202198965428198,0.10429944822667536,0.11460505448845996,0.18506304707008592,0.26032283997660505,0.09245517304970763,0.00233698675824634,0.002627630072923992,0.0022655178373085505,0.0028279489813201053,0.0023950401377250685,0.0023499049109769743,0.0024829082273880587,0.0027451844172290407,0.0029554227647548004,0.0029585082983452082,0.002299791289708253,0.002354099836258783,0.0027977488197752365,0.002389045697436032,0.0028842733514542473,0.0028304278696271723,0.00301244702319714,0.0028942149302704223,0.0021528240566528467,0.0025080812658764273,0.5887831192618822,0.0570670675077163,0.042204285969676625,0.008848274747741247,0.2794853663918232,0.05670272896995969,0.04711552925662865,0.37178791943900213,0.48989323184570394,1.217604381490716,1.9265335425614851,1.6470675681604487,2.9422599033498553,0.0,0.003523665114197466,2.069190275193301,0.07757513890144407,0.06064389024278746,0.037855758040927764,0.7440333037126624
0.006866488450042998,0.15976203866090455,0.0797864279601736,0.0638394566459874,0.018449372166141675,0.3646684223212733,0.08708318217447292,0.06960498149109962,0.14862904070368332,0.10559481810777993,0.0579049330981285,0.03435860621423781,0.02963517273179317,0.14325372236128908,0.0,0.006539316384699623,0.16705344657168641,0.11253768707501188,0.10884012245510669,0.08267306310553502,0.03956982899260242,0.18815998302908588,0.22545042809239335,0.12475278413622215,0.15949702239465324,0.40384244529720104,0.17369237686331815,0.18132562000087904,0.41158344291194654,0.14783870621720938,0.2825877957658369,0.11910797019740071,0.03133417585052517,0.20925214685197502,0.0612662679041045,0.11554143916881698,0.15572906484083537,0.16899409910879043,0.37072899849353336,0.37088954933824564,0.13499999500701443,0.005483647760343935,0.004933891145370239,0.005127087308499867,0.00600604420677886,0.005400544212887937,0.005304844407624465,0.005045232193500837,0.005679931956022344,0.004822042514375902,0.005044515100870228,0.005371082721994824,0.005266806247422373,0.005827388562093638,0.005345293473506096,0.0062588358645960795,0.006308831269617343,0.006362259340223275,0.006553230576203717,0.006276282154983548,0.005118388430874532,0.5507641319580632,0.0797864279601736,0.06383945664598713,0.018449372166141342,0.3646684223212733,0.08708318217447335,0.0696049814910994,0.38871980062183853,0.47512135843338155,1.1996245036404483,1.922115462960211,1.637519621729251,2.919039313649664,0.0,0.006539316384700344,2.0172368511807495,0.11253768707501266,0.10884012245510669,0.08267306310553502,0.7327070384305379
0.015264179671752302,0.17278537846063613,0.12236147597289851,0.1059416416308373,0.038299168586503285,0.4243669926484543,0.1324189907886721,0.12221399622058404,0.11904862670636773,0.13384382607039313,0.11186281483089555,0.023812213680597605,0.046980882144483704,0.1748607613768356,0.0,0.010290055250427588,0.2220708082712366,0.1589062783879568,0.17892421890467858,0.15978423860464416,0.06180039464036946,0.22165260362657807,0.3253568757530516,0.20988538844359983,0.21940803397674924,0.37341230823222776,0.271808289374666,0.3201240300229675,0.42605606474767926,0.18089787714130165,0.4068793328440292,0.20635325467292337,0.051721337212176616,0.2426918965465643,0.09921531401265171,0.14650909455372996,0.21843332890644973,0.2417298551342021,0.5319965723751358,0.41420227198923093,0.2290879842772484,0.0144597386327181,0.011162146249644067,0.013918820117075015,0.012767695812128999,0.012027457393455343,0.011874077856404597,0.013355939768082692,0.012916747165933273,0.012068605374444097,0.014605270514098656,0.014511323620197025,0.014053398666494132,0.014268876255679075,0.014304955963961419,0.011423907992981874,0.012677477403563842,0.012854609122085137,0.011478630039461812,0.015083312526765091,0.013629370257000062,0.5377407921583316,0.12236147597289851,0.10594164163083702,0.03829916858650295,0.4243669926484543,0.13241899078867253,0.12221399622058382,0.4183002146191541,0.44687235047076834,1.1456666219076812,1.9326618554938513,1.6201739123165604,2.8874322746341177,0.0,0.01029005525042831,1.9622194894811993,0.15890627838795757,0.17892421890467858,0.15978423860464416,0.7104764727827708
0.0339322177189533,0.1541653627460715,0.19284009611453976,0.13769125251126346,0.07940494465187753,0.4504214780192299,0.17849110094374848,0.1966711196375911,0.0974440849014937,0.1497599846302584,0.14251106520814316,0.02184001939593605,0.06541452712490647,0.20285120436837412,0.0,0.018232191595141695,0.2734346086789359,0.23655333491629993,0.298519950334065,0.22443209024281466,0.08818279745023172,0.22665563559133606,0.47588756896269757,0.27689643522200824,0.3147136151257769,0.31510738176186587,0.3954060901273087,0.538065326753246,0.43530021198364566,0.20714408679456453,0.4577511115400895,0.3119164447211894,0.07591140565473606,0.3243288367769863,0.1411963173109323,0.18514958839037243,0.3331289440742875,0.3498196537769611,0.5651257978044079,0.4574809626747378,0.35340087061290926,0.029178070124764588,0.02877006256849679,0.023432185982130704,0.028519046755496547,0.02653099067505771,0.03187938683649705,0.02983126433889538,0.02634949440979195,0.026146518668814345,0.03125515999222106,0.030210996492890274,0.029609993207875718,0.028648471940927678,0.030181160641580718,0.024921345528698957,0.03284369295663847,0.029853773181818255,0.02480352747981307,0.02382518977877357,0.030444692308276622,0.5563608078728962,0.19284009611453976,0.13769125251126318,0.0794049446518772,0.4504214780192299,0.1784911009437489,0.19667111963759087,0.43990475642402815,0.43095619191090306,1.1150183715304336,1.978314088570385,1.6017402673361376,2.859441831642579,0.0,0.018232191595142416,1.9108556890735,0.2365533349163007,0.298519950334065,0.22443209024281466,0.6840940699729086
0.07543120063354607,0.11717458600637498,0.23354438480438566,0.2131851353757943,0.13503274134665427,0.46628982945106306,0.18039837638028566,0.20520768052367067,0.07743491359273047,0.14396623468944714,0.11790797436782952,0.0948291168231381,0.08692783298482731,0.2228446507438675,0.0,0.036465429487499396,0.23660025390273165,0.3100844518708511,0.4615520141844503,0.4689455748544895,0.11743926297129403,0.2533543834331595,0.5726371507834143,0.4692396819761774,0.36559564600110966,0.36169643341044916,0.44469076115397543,0.7899372761784423,0.4424968261971016,0.286322019605065,0.48367371288854866,0.4161456296781896,0.10965290209029281,0.4504201409341073,0.1922788801495292,0.22949998808681715,0.45520361718523006,0.42939052129585514,0.7318634890260646,0.7363913752114659,0.48379524037723665,0.0699716525923808,0.0449543098165881,0.05827214481630705,0.06942675235697493,0.05619556920091817,0.05694088726735558,0.07496813050309825,0.06572561890861639,0.06312796538655885,0.07327468074007726,0.05729338434211062,0.06022145574738236,0.05631691295762664,0.06116220160083863,0.06447519918821953,0.06867325672087965,0.05478046604231057,0.06839166047628442,0.07264325162667529,0.056107110386490966,0.5933515846125927,0.23354438480438566,0.21318513537579403,0.13503274134665394,0.46628982945106306,0.1803983763802861,0.20520768052367044,0.4599139277327914,0.43674994185171434,1.1396214623707472,2.051303185997587,1.5802269614762168,2.8394483852670858,0.0,0.03646542948750012,1.9476900438497042,0.3100844518708519,0.4615520141844503,0.4689455748544895,0.6548376044518462
0.167683293681101,0.1021363730355963,0.3529959061225503,0.283469237308534,0.17012306907064356,0.5252156374906147,0.15609200023066166,0.14810581828720726,0.06409210553125166,0.11834957733074397,0.06911367327742846,0.14058079935095513,0.11054853804529485,0.1974713972960518,0.0,0.06034991221950753,0.14905839004597476,0.4171780285461345,0.5320145103298103,0.6081374883882292,0.17755200576642316,0.3065822807969326,0.9807303788908459,0.6363640921997193,0.44621291877850355,0.43281165726337734,0.6460383937645278,0.9347048894886519,0.4419237946795622,0.3629204584415985,0.5533691152953797,0.5700106555512184,0.16474889388467887,0.6318249274618453,0.2540367781165276,0.2726154977702645,0.599803141184656,0.5337534261309619,0.8710596799046465,0.8572611834920627,0.6928148218785918,0.10846713351258952,0.15890543079697395,0.117446337573754,0.13408958572619056,0.1471996117423604,0.12236879172172266,0.11782860700491593,0.13706292206976567,0.12222110611419801,0.14049539679820988,0.1161656937484441,0.13235567275798843,0.11957441855252249,0.1316478022077341,0.1351606581913325,0.12689986941561848,0.11786929524809153,0.12075997317963694,0.1271067296390198,0.1223753176950062,0.6083897975833714,0.3529959061225503,0.28346923730853374,0.17012306907064323,0.5252156374906147,0.1560920002306621,0.14810581828720704,0.4732567357942702,0.4623665992104175,1.1884157634611483,2.097054868525404,1.5566062564157492,2.8648216387149015,0.0,0.06034991221950825,2.035231907706461,0.4171780285461353,0.5320145103298103,0.6081374883882292,0.5947248616567171
0.3727593720314938,0.06378242747797813,0.367788115547543,0.35619188353865716,0.19448007204286866,0.5621542777513001,0.12901524070816717,0.04235094894938485,0.047836663886679454,0.07419478208784414,0.02051840876982336,0.06171516632399454,0.11506343642012284,0.08765393004932509,0.0,0.09964695038423266,0.06362475538594214,0.5371975793591004,0.6062697287099026,0.7397185124834612,0.24917384122591457,0.46732384874342814,1.0334357242935008,0.8307787351182007,0.5516171059294348,0.4545325067988659,1.0187216455112489,1.2110590024659467,0.42172148026647394,0.45525316223760187,0.6064571698448336,0.771993125084163,0.2578748855245035,0.9333604789951824,0.38744385957650107,0.3804370764603543,0.8054309516698177,0.8004363384836625,1.0476727140534206,0.9685669188993732,0.987174827011325,0.31726058333590323,0.19192203581814926,0.3085474900369336,0.2852181815515147,0.21513543829013404,0.3515808504855489,0.36189742641649136,0.31439590493353187,0.25130207442217767,0.3043590263541853,0.30245717894789337,0.3251841650038756,0.29145261592424276,0.31283341912986273,0.3244184915767976,0.24739412999556265,0.3226557660067906,0.23717330239973045,0.24800286208045286,0.28267385735014283,0.6467437431409896,0.367788115547543,0.3561918835386569,0.19448007204286832,0.5621542777513001,0.1290152407081676,0.04235094894938507,0.4895121774388424,0.5065213944533173,1.2370110279687534,2.0181892354984434,1.5520913580409212,2.974639105961628,0.0,0.09964695038423338,2.1206655423664937,0.5371975793591012,0.6062697287099026,0.7397185124834612,0.5231030261972257
0.8286427728546826,0.05463228849430157,0.36834305718890725,0.3626168475644899,0.19563441173892693,0.5923741945769867,0.12744646150406608,0.05864423050479706,0.04476317154170134,4.227499350584196e-09,0.015052253441579566,1.5326251356917453e-07,0.110156830405435,0.06874735204003635,0.0,0.1061330994593524,1.2963198514626129e-08,0.5496779665413041,0.6550543018552573,0.7772496921093802,0.23678062929466903,0.4830415664351923,1.035465348026333,0.8633785261682045,0.5722465293819463,0.48238123540489897,1.0669393084030856,1.2351228397131404,0.4120371853259154,0.5947730115183534,0.612127608322458,0.9753014857516238,0.2776940866019388,1.058668803790443,0.4138100890964123,0.39939561050916256,1.054218290313841,0.8552269914561547,1.11185566789215,0.99437554220381,1.194399678447192,0.35877669650028565,0.1937917424205562,0.3491548047293547,0.324265081797126,0.29704568181090263,0.3976480601871364,0.4106034325908112,0.3649972655643223,0.6245695724326463,0.34509579762287323,0.6621237034390299,0.3803769711371707,0.38982677996852644,0.3581614732531708,0.3697317925270074,0.4686980440247268,0.3724714155599145,0.32175544160583414,0.3132124911415284,0.4429268531662611,0.6558938821246661,0.36834305718890725,0.36261684756448964,0.1956344117389266,0.5923741945769867,0.12744646150406652,0.05864423050479728,0.4925856697838205,0.5807161723136621,1.2424771832969972,1.9564742224369625,1.556997964055609,2.993545683970917,0.0,0.10613309945935312,2.1842903107156344,0.5496779665413049,0.6550543018552573,0.7772496921093802,0.5354962381284712
1.8420699693267164,0.010421114545413501,0.36834305782165955,0.39194601853477207,3.417161936747348e-08,0.5923741937521698,0.12420253558508622,0.1415999096126893,6.050923762046523e-09,3.915655133468476e-09,2.8337008295409305e-09,5.650006862367718e-08,4.105930262454649e-09,2.1752497580962427e-08,0.0,0.11153794333278236,1.033805920869213e-07,0.5863126283074491,0.6550543020804748,0.8766305968052779,7.286617642598969e-09,0.6303340440941739,1.0354654193898851,1.0758774238158348,0.8518878857220591,0.48238124781178604,1.211736310142233,1.6666268250992538,0.3755168967400805,0.5947730195922599,0.7746031366686229,0.975301535373581,0.4411156632975121,1.3002819079459003,0.4503382746698142,0.41588132752469065,1.0542183008823724,1.268451527519374,1.1118557034681587,0.9661326184738612,1.5471408735752228,0.7641296490726539,0.19379174662776233,0.6760771759991524,1.1420204049831746,0.2970456845105751,0.5762004059348689,1.5455652334367596,0.9413887878937324,0.6245695871043724,1.7504138503471571,0.6621236715220897,1.1342064544312986,0.6568301996626325,0.4277376890659248,0.41230098686562755,0.4686980327777892,0.8612586505155235,0.32175543372301973,0.7231741373090292,0.9025124657345325,0.7001050560735542,0.36834305782165955,0.3919460185347718,3.417161970054039e-08,0.5923741937521698,0.12420253558508665,0.14159990961268953,0.5373488473764456,0.5807161804568166,1.257529433904876,1.9564741256745175,1.6671547985669743,3.062293057763451,0.0,0.11153794333278308,2.184290194371844,0.5863126283074499,0.6550543020804748,0.8766305968052779,0.7722768747097579
4.094915062380419,4.424752897413953e-09,0.36834305996194233,0.423218969534806,2.0387672161614745e-08,0.5923741926423626,0.11216139038041496,0.14160007874671182,1.566596965485445e-07,2.6967760247131878e-09,3.53587803481048e-08,8.849211408090696e-08,2.1300472496932343e-10,1.115432564091634e-07,0.0,4.658612709484977e-08,1.4419542448962375e-08,0.5863126274216027,0.6550542819505274,0.8766306496143259,1.684999958451172e-07,0.7374459326407241,1.0354653492212154,1.3185039427140892,0.851887884641774,0.48238124821144424,1.6070662869307317,1.6666266555606826,0.37551687453915233,0.5947730255874258,0.7746031415850771,0.9753015524898551,0.44111566401357744,1.3002819551761338,0.8017165702390044,0.8601483567601322,1.0542183085197474,1.268451609924257,1.1118556924804333,0.9661325439855651,1.547140728807667,1.1392722843309384,0.19379173682748352,1.2858462244922748,1.1420203314732653,0.2970456899080709,1.5075611344776458,1.5455652000361022,0.9413887593244059,0.6245695971322052,1.7504139246458177,0.6621237181510384,1.1342064531709841,0.6568302097402983,1.7707453370300126,3.0018789378333572,0.46869805340785575,0.8612586550309214,0.32175542512309985,0.7231740654460612,0.9025124926608115,0.7105261750437206,0.36834305996194233,0.4232189695348057,2.0387671828547838e-08,0.5923741926423626,0.1121613903804154,0.14160007874671204,0.5373486846658253,0.5807161792379375,1.2575294013797964,1.956474157666563,1.6671547946740488,3.0622931475542097,0.0,4.6586126373204806e-08,2.1842902833328934,0.5863126274216035,0.6550542819505274,0.8766306496143259,0.7722766989231444
9.102981779915227,7.168147186931151e-10,0.3683430559174152,0.42321895391834347,1.3880626315021516e-08,0.592374195964887,0.11216132922536672,0.1415998792827905,7.76968896998298e-08,8.995026945513018e-10,1.0276257622621188e-09,5.1904061049157235e-08,3.2727265342202827e-10,5.3555048395992344e-08,0.0,2.4008188603819036e-07,9.37529165412343e-09,0.5863126370287249,0.6550543117875451,0.8766306347349502,7.971609150558834e-08,0.7374459480540065,1.0354653449934497,1.3185039610536453,0.8518878707313691,0.482381249317828,1.6070663155748044,1.6666268568213973,0.37551690740745647,0.5947730210376413,0.7746032191094452,0.9753015664167117,0.4411156639806565,1.300281983226562,0.8017165636909745,0.8601484109503643,1.0542182914387856,1.2684515750915653,1.111855725280191,0.9661325965779616,1.5471409452897662,1.139272333342693,0.19379173981032505,1.2858461208025656,1.1420203262936308,0.29704568865322045,1.5075613392154263,1.5455653967222291,0.9413888528344208,0.6245695888872147,1.750413874161632,0.6621236983593803,1.1342064533328546,0.6568302490920237,1.7707453122992263,3.001878876165252,0.4686980351461596,0.8612586455513096,0.3217554501476032,0.7231741276446408,0.9025125436146215,0.710526169902153,0.3683430559174152,0.4232189539183432,1.3880625981954609e-08,0.592374195964887,0.11216132922536715,0.14159987928279072,0.5373489190224116,0.5807161756416588,1.2575294377662025,1.95647412107851,1.6671547947883167,3.062292982455905,0.0,2.4008188675983533e-07,2.1842902883771442,0.5863126370287257,0.6550543117875451,0.8766306347349502,0.7722769471392318
20.23589647725164,9.13769415689103e-09,0.36834307733394994,0.42321896739291337,1.748055489247946e-08,0.5923742416467499,0.11216133664963913,0.1415998262105565,5.6886988453186405e-08,2.7209055009080885e-09,1.985694941808447e-09,8.19798349205314e-08,3.610072241144735e-10,9.166176262453973e-09,0.0,5.5964525513818586e-08,1.0228963009950576e-08,0.5863126402029785,0.6550542981794544,0.8766306294071319,1.7602740154387675e-08,0.7374459360231987,1.0354653634034325,1.3185039464060357,0.8518878858627708,0.4823813051641246,1.607066641553551,1.6666267569308548,0.3755169095439541,0.594773003093129,0.7746030562202483,0.9753015793579487,0.4411156660259737,1.3002819788547564,0.8017165691844464,0.8601483955380006,1.0542182923213594,1.2684517605862766,1.1118556992143682,0.9661326222214062,1.547140723095234,1.139272279386021,0.1937917579667019,1.2858462213769801,1.1420203128553634,0.29704569503193223,1.507561634072216,1.5455652719346826,0.9413889066555914,0.6245695938558535,1.750413480144113,0.6621237429388636,1.13420646653657,0.6568302358791449,1.7707453357773337,3.0018792374288807,0.4686980465632056,0.8612587827441427,0.3217554189715992,0.7231742188791701,0.9025124599050569,0.7105261797566619,0.36834307733394994,0.4232189673929131,1.7480555225546368e-08,0.5923742416467499,0.11216133664963956,0.14159982621055672,0.5373488982125103,0.580716173820256,1.2575294347528818,1.956473987194614,1.6671547948220513,3.062293026844777,0.0,5.596452623546355e-08,2.184290307981399,0.5863126402029792,0.6550542981794544,0.8766306294071319,0.7722768850258804
44.984326689694534,6.298673704829838e-08,0.36834305710708976,0.42321897989635027,8.406003804140028e-08,0.592374198834672,0.11216133376384664,0.1415999657981103,5.02651192890724e-08,2.5470676234817802e-08,1.148082962032504e-08,2.3217021838384255e-07,5.062672503441945e-10,1.507331814920576e-08,0.0,1.9196097866824857e-07,8.165506670820832e-08,0.5863126186875839,0.6550542909441994,0.8766307136162235,1.9760842262517286e-07,0.737445883786904,1.0354654393156866,1.318503855958107,0.8518878964736993,0.4823812740851593,1.6070664925980842,1.6666267849667151,0.37551691981314805,0.5947730375045738,0.7746031407058525,0.9753015791574894,0.4411156642120591,1.300281933013211,0.8017165694525569,0.8601483718562768,1.054218265364443,1.268451803323238,1.111855668243219,0.9661325815173667,1.5471411073338697,1.1392721466832008,0.19379173668153982,1.2858462252987142,1.142020232780843,0.2970456810861588,1.5075614334104301,1.5455653029260725,0.9413889094915042,0.6245696336094007,1.7504138535450755,0.6621237013951271,1.134206453476276,0.6568300312307827,1.7707453443413126,3.001878897602321,0.468698026053163,0.8612588005161248,0.3217554280561856,0.7231742272296966,0.9025125858166092,0.7105262336057048,0.36834305710708976,0.42321897989635,8.406003770833337e-08,0.592374198834672,0.11216133376384707,0.14159996579811052,0.5373487910604026,0.5807162020118377,1.2575294252577471,1.9564738370042305,1.6671547949673113,3.062293020937635,0.0,1.9196097938989354e-07,2.184290216097369,0.5863126186875847,0.6550542909441994,0.8766307136162235,0.7722770650315629
100.0,1.5496203986664625e-08,0.3683430629759207,0.42321895607442267,5.837592054191987e-08,0.5923741310805485,0.11216128837885132,0.14159986424690357,1.9312841437191253e-08,8.049289235145807e-09,1.820628936499702e-08,1.563285614292198e-07,4.3674708294361153e-10,1.3665197906576054e-07,0.0,1.4039832249568285e-07,1.0973354225285448e-08,0.5863125851716143,0.6550542436329881,0.8766305966482943,1.0480042755833807e-07,0.7374460116592877,1.0354653254544102,1.3185037683905145,0.8518879307934735,0.482381258094623,1.607066108347626,1.6666268919214005,0.3755169130725784,0.5947730105759877,0.7746031234920512,0.9753015226443812,0.4411156641562403,1.300282028627058,0.8017165585095463,0.8601483789677759,1.0542182966001796,1.268451683161421,1.1118558427769007,0.9661325064432046,1.5471408538344447,1.139272458103779,0.19379168938657898,1.2858460101267406,1.142020345785924,0.2970457595942353,1.5075610716122565,1.5455653235530633,0.9413888575846352,0.6245695825435487,1.750413820303934,0.6621237306204346,1.1342064533312914,0.6568302905972283,1.7707452699706732,3.0018791659752955,0.4686980472972513,0.8612587861986611,0.32175546391609,0.7231742866415658,0.902512519813091,0.7105261551227637,0.3683430629759207,0.4232189560744224,5.837592020885296e-08,0.5923741310805485,0.11216128837885175,0.1415998642469038,0.5373488606383633,0.5807161684918722,1.2575294549448661,1.9564739128458875,1.667154794024297,3.062292899358974,0.0,1.4039832177403788e-07,2.1842902867790817,0.5863125851716151,0.6550542436329881,0.8766305966482943,0.7722769722235678


==> data/misspec_coverage_100.csv <==
,x,y,yUpper,yLower,target
0,1.0,0.9285714285714286,0.9772417959906605,0.8799010611521967,0.95
1,1.4933245224283849,0.9285714285714286,0.9772417959906605,0.8799010611521967,0.95
2,1.7213443392752146,0.8828828828828829,0.943925091878869,0.8218406738868967,0.95
3,1.9282683843049329,0.918918918918919,0.9707352749480445,0.8671025628897935,0.95
4,2.137665069351884,0.9009009009009009,0.9576216385347168,0.844180163267085,0.95
5,2.3478538296684257,0.8198198198198198,0.8927792143887916,0.746860425250848,0.95
6,2.570268811544855,0.8468468468468469,0.9152118620905786,0.7784818316031151,0.95
7,2.865809983352848,0.8818181818181818,0.9433781676510876,0.820258195985276,0.95
8,3.2005459453338028,0.8392857142857143,0.9086926931653714,0.7698787354060572,0.95
9,4.0,0.8468468468468469,0.9152118620905786,0.7784818316031151,0.95


==> data/misspec_coverage_10000.csv <==
,x,y,yUpper,yLower,target
0,1.0,0.9642857142857143,0.9993564466450702,0.9292149819263584,0.95
1,1.4933245224283849,0.9642857142857143,0.9993564466450702,0.9292149819263584,0.95
2,1.7213443392752146,0.963963963963964,0.9993447446900479,0.9285831832378801,0.95
3,1.9282683843049329,0.9279279279279279,0.9770197479468264,0.8788361079090293,0.95
4,2.137665069351884,0.918918918918919,0.9707352749480445,0.8671025628897935,0.95
5,2.3478538296684257,0.9279279279279279,0.9770197479468264,0.8788361079090293,0.95
6,2.570268811544855,0.9009009009009009,0.9576216385347168,0.844180163267085,0.95
7,2.865809983352848,0.9,0.9572077553547356,0.8427922446452645,0.95
8,3.2005459453338028,0.9196428571428571,0.9710167917682304,0.8682689225174838,0.95
9,4.0,0.8738738738738738,0.9368963427498768,0.8108514049978709,0.95


==> data/misspec_scatter.csv <==
,condition,ace_circ,ace_true
0,1.1939227744055356,0.919267126036438,0.9200000000000008
1,3.1598892450607727,0.9195578788298909,0.9200000000000008
2,2.457821299248584,0.9196701317293968,0.9200000000000008
3,1.6684037745466884,0.91952917137595,0.9200000000000008
4,1.483157778636876,0.917963508425985,0.9200000000000008
5,2.3181899306640545,0.9179728616824929,0.9200000000000008
6,3.2695880826357993,0.09220161547022376,0.9200000000000008
7,2.7176245377997703,0.921618532730174,0.9200000000000008
8,1.5064690231649092,0.9192798505013524,0.9200000000000008
9,2.4299963094776054,0.9224304814372244,0.9200000000000008
10,3.1197398779171137,0.9193216728695366,0.9200000000000008
11,2.9995508557651336,0.9178353427197036,0.9200000000000008
12,2.201828615945185,0.9194666419334724,0.9200000000000008
13,2.2756006967056965,0.9180206350538692,0.9200000000000008
14,3.5261586067255535,0.9157314146077691,0.9200000000000008
15,3.0491657400579415,0.9180510471132804,0.9200000000000008
16,2.332943984070854,0.9173821044176856,0.9200000000000008
17,2.153159386131976,0.9192414670779436,0.9200000000000008
18,2.3524786623398457,0.919000781581634,0.9200000000000008
19,2.5404201642854805,0.9179395781498486,0.9200000000000008
20,1.3359685041134686,0.9238301767491852,0.9200000000000008
21,2.970280090240654,0.9175199549830688,0.9200000000000008
22,2.2010498759079056,0.9190893209558592,0.9200000000000008
23,2.0793166612005867,0.9196835695656079,0.9200000000000008
24,2.409105711444516,0.2035551038151924,0.9200000000000008
25,2.317708359603083,0.918486865529625,0.9200000000000008
26,1.7505217302718483,0.9191714836867756,0.9200000000000008
27,1.5826744288774806,0.9188063606050828,0.9200000000000008
28,2.318014596709921,0.919217705187952,0.9200000000000008
29,2.9442291721769047,0.9190496516217266,0.9200000000000008
30,2.0048555275587043,0.9188445016649672,0.9200000000000008
31,2.1314670893343064,0.9176052891120589,0.9200000000000008
32,1.8256496632570287,0.9213735443639528,0.9200000000000008
33,1.3462534293091173,0.9191986963261016,0.9200000000000008
34,2.9939465475465603,0.9182330944349693,0.9200000000000008
35,1.4011326642335704,0.9214840634693144,0.9200000000000008
36,2.6977874226572345,0.15449707864509302,0.9200000000000008
37,2.4287417820009347,0.9182367879383596,0.9200000000000008
38,1.7790300645125534,0.9213424737694912,0.9200000000000008
39,2.5335480378226345,0.18298172859568454,0.9200000000000008
40,2.8862104944408142,0.9198218838726264,0.9200000000000008
41,2.6808439947012217,0.9167567648961724,0.9200000000000008
42,1.8139508351211284,0.9192682538394574,0.9200000000000008
43,2.1017513478725984,0.9180055379126202,0.9200000000000008
44,2.6662793719657025,0.9216378224787528,0.9200000000000008
45,3.2203387796950995,0.4014186714972312,0.9200000000000008
46,1.9182879602803085,0.9206268168538478,0.9200000000000008
47,2.9269306297740485,0.9211822067414092,0.9200000000000008
48,3.4915170633448445,0.918085440316878,0.9200000000000008
49,2.17036347598094,0.9175518690302468,0.9200000000000008
50,1.4747252184872035,0.9188460487128868,0.9200000000000008
51,2.6691620647991794,0.9188681336000668,0.9200000000000008
52,3.2172470264980184,0.9223703637227576,0.9200000000000008
53,1.7213443392752146,0.9180835502541388,0.9200000000000008
54,1.6433801486541335,0.9179588666200134,0.9200000000000008
55,3.0601826653487403,0.9209204829429238,0.9200000000000008
56,2.4871929614507216,0.30717564766609584,0.9200000000000008
57,1.7694902005150697,0.9190028995104018,0.9200000000000008
58,2.0280785685827616,0.919347424616734,0.9200000000000008
59,3.011731114773464,0.1214862870425268,0.9200000000000008
60,1.9202824180929188,0.9181839223336276,0.9200000000000008
61,2.352243899042549,0.9213056604202636,0.9200000000000008
62,3.2129034183320457,0.9232524694917238,0.9200000000000008
63,2.3259951488487443,0.91881194186439,0.9200000000000008
64,1.3038802722803622,0.92259013596279,0.9200000000000008
65,1.701116755113228,0.9181966071862948,0.9200000000000008
66,2.1678177741085647,0.9169020063691876,0.9200000000000008
67,1.7929686313280142,0.9206217961222094,0.9200000000000008
68,2.4299902338244705,0.9196947671610304,0.9200000000000008
69,1.8145375039313885,0.9190642437228528,0.9200000000000008
70,1.3734885460823154,0.918451850990385,0.9200000000000008
71,2.245539028771454,0.9196649660593696,0.9200000000000008
72,2.3125239519315133,0.9224028273822312,0.9200000000000008
73,1.1547409932450263,0.9202601179006716,0.9200000000000008
74,2.229301866965105,0.9202898075617864,0.9200000000000008
75,3.163033371875932,0.9223463810894104,0.9200000000000008
76,2.1863721406634067,0.9192118259332632,0.9200000000000008
77,2.649842221508147,0.22728041339967806,0.9200000000000008
78,2.9709008288301217,0.9180965744496729,0.9200000000000008
79,1.7286963338182997,0.9203177238637944,0.9200000000000008
80,1.712095084524746,0.9195924265621144,0.9200000000000008
81,1.8784829335268038,0.9175719838573732,0.9200000000000008
82,1.8262413914247968,0.9183181865337648,0.9200000000000008
83,1.880944039733253,0.9190040623968814,0.9200000000000008
84,2.535262061808184,0.9189071309970818,0.9200000000000008
85,1.5629609835425993,0.9186338486928898,0.9200000000000008
86,2.23866439211803,0.9180451999177328,0.9200000000000008
87,3.024846227530745,0.0998750955354874,0.9200000000000008
88,1.4629903351061553,0.9195440455541772,0.9200000000000008
89,1.9361252536036881,0.9195441762826748,0.9200000000000008
90,2.7114684494970738,0.9184752228610398,0.9200000000000008
91,1.552390498935521,0.9191315015287512,0.9200000000000008
92,1.6083311042318311,0.9181967081358826,0.9200000000000008
93,2.02214908119966,0.9198423551176024,0.9200000000000008
94,1.3910755573537783,0.918431753106534,0.9200000000000008
95,2.327563561598184,0.918742374115978,0.9200000000000008
96,2.2678646772287934,0.9185123678255956,0.9200000000000008
97,2.109627655332933,0.9185320458057602,0.9200000000000008
98,1.7554228645792365,0.9191067457198374,0.9200000000000008
99,3.1767898289978462,0.07477625853443033,0.9200000000000008
100,1.9259510055513709,0.9189429520473326,0.9200000000000008
101,2.4985683568155057,0.9194304735051756,0.9200000000000008
102,1.6820237841271777,0.9188073329957293,0.9200000000000008
103,2.3022377346327656,0.9187601952327852,0.9200000000000008
104,2.370529482770338,0.9207272445039908,0.9200000000000008
105,2.8596632791660177,0.9175762424195656,0.9200000000000008
106,3.766151053067112,0.9183456087748524,0.9200000000000008
107,2.193609297560093,0.9205117911124752,0.9200000000000008
108,2.4840093015638134,0.9189281169940222,0.9200000000000008
109,1.9560747865035253,0.9199057838927116,0.9200000000000008
110,2.206955805430771,0.9180264414479749,0.9200000000000008
111,2.1946437689113147,0.919914540140114,0.9200000000000008
112,3.1376940039316112,0.9163513614764216,0.9200000000000008
113,3.0160945606533325,0.9186597679047384,0.9200000000000008
114,2.5965096782415578,0.9207273769266976,0.9200000000000008
115,1.9570410834564596,0.918146626703435,0.9200000000000008
116,3.481592361556274,0.918302383859636,0.9200000000000008
117,2.159573750282063,0.9185281563686942,0.9200000000000008
118,3.2554114743110114,0.9189516465475972,0.9200000000000008
119,2.1980251886972275,0.918364334166902,0.9200000000000008
120,1.2477718441046193,0.9185591908984466,0.9200000000000008
121,1.273536008220307,0.9190631151848826,0.9200000000000008
122,2.111952305525408,0.9187094797984044,0.9200000000000008
123,1.8383264647984032,0.9196113601715922,0.9200000000000008
124,2.455186939225968,0.9220298393240262,0.9200000000000008
125,2.4584337494769253,0.9187384305231912,0.9200000000000008
126,1.096824162802648,0.9203816490590336,0.9200000000000008
127,2.9631259648495285,0.9191841876180143,0.9200000000000008
128,3.2005459453338028,0.4688166837321706,0.9200000000000008
129,2.244504219953296,0.2339467825357469,0.9200000000000008
130,1.9343042061092468,0.9200708307915522,0.9200000000000008
131,1.7764203106799226,0.9193782772817576,0.9200000000000008
132,1.6263218434753617,0.9183005245892042,0.9200000000000008
133,1.6998416618927688,0.9201730264797466,0.9200000000000008
134,1.5558006761686098,0.9182534059791804,0.9200000000000008
135,2.262614628561152,0.9196661399039976,0.9200000000000008
136,1.1356051884106146,0.9204620942233122,0.9200000000000008
137,3.0273810780496504,0.9191620979740692,0.9200000000000008
138,1.95565609245434,0.9183368844147116,0.9200000000000008
139,1.56775601031531,0.9184524742789704,0.9200000000000008
140,3.2341617707990946,0.9195375859513992,0.9200000000000008
141,3.3231414026927397,0.9194805188301436,0.9200000000000008
142,1.3863070373672468,0.9183008335103648,0.9200000000000008
143,1.5908321212499366,0.9180775135020828,0.9200000000000008
144,2.8693255647153233,0.9205456627273764,0.9200000000000008
145,2.5760502883640486,0.9191938615587502,0.9200000000000008
146,1.6030005328129389,0.9195330590262244,0.9200000000000008
147,2.8135375687493127,0.9190743223755604,0.9200000000000008
148,2.2960804572674003,0.9189342958545744,0.9200000000000008
149,1.120907245973578,0.9185680454140446,0.9200000000000008
150,2.10029904233916,0.9177167589029208,0.9200000000000008
151,2.222162154431253,0.9189070727406746,0.9200000000000008
152,3.4495313094176,0.9212282622290568,0.9200000000000008
153,2.2186082315826954,0.9174637968327116,0.9200000000000008
154,1.5680583817378326,0.9194224103058649,0.9200000000000008
155,2.4768167754845427,0.9195251768915536,0.9200000000000008
156,1.7133849808414368,0.9193334081007266,0.9200000000000008
157,1.9090593440873664,0.9191189276235608,0.9200000000000008
158,2.1252281150722725,0.9177069022035002,0.9200000000000008
159,2.296893668543272,0.91774886426645,0.9200000000000008
160,1.8232985663772023,0.9215023846846604,0.9200000000000008
161,2.9730470191399037,0.35832107591313145,0.9200000000000008
162,1.8512786178207763,0.9215255611041048,0.9200000000000008
163,1.6330158223893703,0.9189587713955184,0.9200000000000008
164,1.8945394403597364,0.9191476085374904,0.9200000000000008
165,1.3753413848736755,0.9181837357713828,0.9200000000000008
166,3.2242803128782898,0.916564842639412,0.9200000000000008
167,2.471090917138493,0.9213598919630482,0.9200000000000008
168,1.604940677053974,0.9194469605913675,0.9200000000000008
169,3.0138810314095137,0.20003113245204834,0.9200000000000008
170,2.170511771515032,0.9186084655817106,0.9200000000000008
171,1.3204851717435742,0.9195127556862168,0.9200000000000008
172,2.2029932963254057,0.9187667170904218,0.9200000000000008
173,2.4439072177799503,0.9181294681688984,0.9200000000000008
174,2.349070144542236,0.9193545503666362,0.9200000000000008
175,1.8944270679364772,0.9180139940058292,0.9200000000000008
176,2.0515112480129702,0.91928917858949,0.9200000000000008
177,2.152055393397332,0.9214283317765072,0.9200000000000008
178,2.9081664781262457,0.9201021717559134,0.9200000000000008
179,2.0578126193306154,0.9179349470389212,0.9200000000000008
180,2.3951579475560294,0.9180598241955042,0.9200000000000008
181,2.0202375826121832,0.9198780666481372,0.9200000000000008
182,3.053786725593875,0.9188927765544964,0.9200000000000008
183,1.5485490003883249,0.9205528781092696,0.9200000000000008
184,3.249557893019852,0.9219837790394464,0.9200000000000008
185,2.128988109160355,0.9183004684987492,0.9200000000000008
186,1.4000433199385411,0.9195218344011916,0.9200000000000008
187,2.5633768097934806,0.9193609640634792,0.9200000000000008
188,1.7822392858394631,0.9194094278847073,0.9200000000000008
189,1.6652900828419333,0.9218097411341069,0.9200000000000008
190,1.1227886415522041,0.9185044222107418,0.9200000000000008
191,1.851567408539131,0.9183732583928628,0.9200000000000008
192,1.8094195557217128,0.917886911954206,0.9200000000000008
193,2.3478538296684257,0.9205583240398744,0.9200000000000008
194,1.4753609202322189,0.9179205477495502,0.9200000000000008
195,2.8288466102214938,0.9183718831001516,0.9200000000000008
196,2.6704685889475153,0.9191435266591356,0.9200000000000008
197,1.188291421562529,0.9187385141855235,0.9200000000000008
198,3.281921517426553,0.3694692321460794,0.9200000000000008
199,1.7939230668639117,0.9194301087603036,0.9200000000000008
200,2.2879257412748806,0.9178938026214868,0.9200000000000008
201,2.5557428233836292,0.9182771002380994,0.9200000000000008
202,2.3787922977186735,0.91918082330579,0.9200000000000008
203,2.2617217282454685,0.9213447023384244,0.9200000000000008
204,1.864829589522147,0.9183048945423647,0.9200000000000008
205,1.4801690126155438,0.917924793963648,0.9200000000000008
206,2.413976579664208,0.9192103112172291,0.9200000000000008
207,1.2029258513539198,0.9206141812912328,0.9200000000000008
208,3.219520279492444,0.9177575357545722,0.9200000000000008
209,1.7523523622183623,0.9178468484363626,0.9200000000000008
210,2.5767425379738045,0.9211534866541808,0.9200000000000008
211,3.5626715743884443,0.02018818028628966,0.9200000000000008
212,3.6262024675129294,0.9194580261142036,0.9200000000000008
213,2.3157823418280774,0.9209921966435456,0.9200000000000008
214,3.2577250609373327,0.9217178837279892,0.9200000000000008
215,1.6888458540968914,0.919874468060336,0.9200000000000008
216,3.0168352593414416,0.9202977618647344,0.9200000000000008
217,2.578408864504796,0.9173840415003476,0.9200000000000008
218,2.3454214712944514,0.917929293186588,0.9200000000000008
219,1.7573635343613558,0.9193873647362512,0.9200000000000008
220,1.7273340221343776,0.9200076341170822,0.9200000000000008
221,3.2667515090846897,0.9194075756053448,0.9200000000000008
222,1.3603206202536238,0.9202817783877882,0.9200000000000008
223,1.1657295376895511,0.9192906653166388,0.9200000000000008
224,2.279625535643365,0.9197412366221492,0.9200000000000008
225,1.5420560416488325,0.9193612046883852,0.9200000000000008
226,1.8112102567029251,0.9186822430058592,0.9200000000000008
227,2.117168738443988,0.92125221878674,0.9200000000000008
228,1.5040677462151286,0.9203509830034526,0.9200000000000008
229,2.490693123816816,0.9208245697095314,0.9200000000000008
230,2.053840975015204,0.9195696428277484,0.9200000000000008
231,1.718614359687621,0.9194606188179492,0.9200000000000008
232,2.061478691948309,0.9182619737573566,0.9200000000000008
233,2.553991733281208,0.9176950736720556,0.9200000000000008
234,3.578109002099301,0.9188837419548704,0.9200000000000008
235,3.0750871876650168,0.920109583477466,0.9200000000000008
236,2.8261247423584517,0.91842974152395,0.9200000000000008
237,3.804134668775972,0.9217168210469752,0.9200000000000008
238,3.2116498713765806,0.919124577881427,0.9200000000000008
239,2.383008866004728,0.9181161271833509,0.9200000000000008
240,1.9351645617698527,0.9199981507842492,0.9200000000000008
241,2.831990875902972,0.4009303900318477,0.9200000000000008
242,2.6201330166893944,0.9197883210188038,0.9200000000000008
243,2.061718757045317,0.921969789241002,0.9200000000000008
244,1.686691090796974,0.9186863101111876,0.9200000000000008
245,3.028236875633596,0.5198826408654625,0.9200000000000008
246,1.5323818026173113,0.9213576949636816,0.9200000000000008
247,2.9597972411288755,0.9165889443803455,0.9200000000000008
248,2.8286858642592203,0.9189207462731016,0.9200000000000008
249,1.4867429327830848,0.9209969725678852,0.9200000000000008
250,1.7367920230788898,0.9187168452921156,0.9200000000000008
251,2.3532836218084925,0.919085179066352,0.9200000000000008
252,2.4943792175752275,0.9177013343847696,0.9200000000000008
253,1.7078221108106244,0.9190171279167026,0.9200000000000008
254,1.9732388158581136,0.9194015809831896,0.9200000000000008
255,2.1835171369838857,0.9173654426503928,0.9200000000000008
256,2.425250548706933,0.9202820778304934,0.9200000000000008
257,1.3092875362730223,0.920903417009596,0.9200000000000008
258,2.490913686247904,0.917992544734288,0.9200000000000008
259,2.7840117509559037,0.9204670990328736,0.9200000000000008
260,2.5890435079585514,0.9226759947791788,0.9200000000000008
261,1.4166495305937383,0.9179942295608104,0.9200000000000008
262,1.5159880288478422,0.9195137362125771,0.9200000000000008
263,1.2763517413484444,0.9195076425158776,0.9200000000000008
264,2.9461868268955804,0.20560584853341732,0.9200000000000008
265,2.9061582722399955,0.9192803885965848,0.9200000000000008
266,2.2641729996977205,0.9216651328430748,0.9200000000000008
267,2.4783724765987745,0.9189284522406076,0.9200000000000008
268,2.7196584427692385,0.91699413871321,0.9200000000000008
269,2.471812713716085,0.9208721505754152,0.9200000000000008
270,3.2419483168672096,0.9195684368861391,0.9200000000000008
271,2.3199722946611194,0.9198388025639106,0.9200000000000008
272,2.187802821380547,0.9200030501331079,0.9200000000000008
273,1.2006775150803324,0.9205750012290572,0.9200000000000008
274,2.1840887036215983,0.919246029890208,0.9200000000000008
275,1.715455272134942,0.9180308458616042,0.9200000000000008
276,3.790657150708052,0.3715318002530463,0.9200000000000008
277,2.5447338048405506,0.9208090105492532,0.9200000000000008
278,2.34441510331876,0.9181393408557478,0.9200000000000008
279,1.4132921776277256,0.9202948527790504,0.9200000000000008
280,1.7730731261706996,0.9210441694808708,0.9200000000000008
281,1.8701759767591977,0.9189472619062272,0.9200000000000008
282,1.5952694959084002,0.9194457006922774,0.9200000000000008
283,1.9282683843049329,0.920205831455549,0.9200000000000008
284,3.3966582356984305,0.9190121109606808,0.9200000000000008
285,2.420485266459913,0.9213985732770636,0.9200000000000008
286,1.5644276065065224,0.9219153628562872,0.9200000000000008
287,2.5312822779030446,0.91872479106298,0.9200000000000008
288,3.2249525837289212,0.9198321821754536,0.9200000000000008
289,2.074655067560061,0.9183644808877304,0.9200000000000008
290,3.0025530228754014,0.9157872276277328,0.9200000000000008
291,2.3345115451319765,0.9230843816272812,0.9200000000000008
292,1.5931395848610856,0.9193225485664304,0.9200000000000008
293,1.639946590294132,0.9182815855175636,0.9200000000000008
294,2.501211604177078,0.21027077238531652,0.9200000000000008
295,1.6011093176823887,0.9183996951180292,0.9200000000000008
296,2.7306499818945,0.9167275336081766,0.9200000000000008
297,3.3505986351963517,0.5197865291533666,0.9200000000000008
298,1.8734776379235012,0.9192373645331928,0.9200000000000008
299,2.0471426437928595,0.9193127805652791,0.9200000000000008
300,1.415076885371564,0.9192505549799111,0.9200000000000008
301,1.5027512921522768,0.9225868978146922,0.9200000000000008
302,1.7161678724255862,0.9189937389567692,0.9200000000000008
303,1.8624414668957243,0.9180842071735428,0.9200000000000008
304,1.7135990612621212,0.9193612684396903,0.9200000000000008
305,2.420943184318088,0.9177235987078344,0.9200000000000008
306,2.06655429772223,0.9181878729168196,0.9200000000000008
307,1.8588538508545167,0.9201163048316257,0.9200000000000008
308,3.1498906148129966,0.918949257913407,0.9200000000000008
309,1.3936755026549594,0.9184322487896392,0.9200000000000008
310,1.3860053669088284,0.9194333924528224,0.9200000000000008
311,1.3824848624960655,0.9210733442200351,0.9200000000000008
312,1.4933245224283849,0.9205427836750116,0.9200000000000008
313,2.393806112781119,0.9214123484684514,0.9200000000000008
314,2.0893155669498653,0.9183379893405323,0.9200000000000008
315,2.0697038337859373,0.9187318314182034,0.9200000000000008
316,2.795570088158009,0.1894320690842735,0.9200000000000008
317,2.033697045660104,0.9209423327411836,0.9200000000000008
318,1.925561703010869,0.9189130933562726,0.9200000000000008
319,3.8332401052395135,0.4322650476257516,0.9200000000000008
320,2.2512179996616197,0.9197781430188718,0.9200000000000008
321,3.192688740646405,0.2325257240854514,0.9200000000000008
322,1.5702481032073319,0.918145444424896,0.9200000000000008
323,2.945188876632353,0.9182741340213828,0.9200000000000008
324,2.166556982696795,0.9193724470866091,0.9200000000000008
325,1.711526183077561,0.9183271667057752,0.9200000000000008
326,3.2126075845156725,0.23247489629180665,0.9200000000000008
327,1.7137452312062944,0.918928693882222,0.9200000000000008
328,2.8054459448104367,0.9191717349396537,0.9200000000000008
329,2.9507333275413106,0.9192810390143038,0.9200000000000008
330,3.4554398881639155,0.9183664178511926,0.9200000000000008
331,2.848730058587678,0.29002503241574673,0.9200000000000008
332,2.042099556160224,0.9179064660238409,0.9200000000000008
333,3.033235956328884,0.9196708400247032,0.9200000000000008
334,1.562167330659206,0.9179624686696412,0.9200000000000008
335,3.2772532870077415,0.9192072508416193,0.9200000000000008
336,2.181789307876151,0.9192300412636268,0.9200000000000008
337,2.9586387711073585,0.2146312256730176,0.9200000000000008
338,1.9867622489162016,0.9182500094685944,0.9200000000000008
339,1.9231396394882867,0.9186948728103066,0.9200000000000008
340,2.122880398337398,0.9188572045362332,0.9200000000000008
341,2.1266310309368466,0.918796302547184,0.9200000000000008
342,3.088838219212116,0.91774436619231,0.9200000000000008
343,2.423261782223855,0.9212414466387376,0.9200000000000008
344,3.1347113870732515,0.9189822731882548,0.9200000000000008
345,1.4173990455361238,0.9192925546131584,0.9200000000000008
346,2.706940796446112,0.9201185237411548,0.9200000000000008
347,2.023392027291857,0.918887048777722,0.9200000000000008
348,2.155971211986612,0.9192007786639982,0.9200000000000008
349,2.3825700148940427,0.9206607890164704,0.9200000000000008
350,1.9917325134047692,0.919829909279223,0.9200000000000008
351,3.365512598910033,0.920316782658568,0.9200000000000008
352,2.7784549897554447,0.4523687472619234,0.9200000000000008
353,1.92674487621394,0.9183246830550988,0.9200000000000008
354,1.309857132827537,0.9205265430280122,0.9200000000000008
355,2.696407466576649,0.9168001058064744,0.9200000000000008
356,1.8758898835961275,0.9198247049304988,0.9200000000000008
357,1.9136934789284743,0.9179879488779132,0.9200000000000008
358,2.0024269444174783,0.917908069407796,0.9200000000000008
359,1.8895743948233097,0.9181084076182828,0.9200000000000008
360,1.8138788354110045,0.9194690648452432,0.9200000000000008
361,2.727015500946872,0.9206535253428608,0.9200000000000008
362,3.1121922054008104,0.9215009045048552,0.9200000000000008
363,2.4831331726638695,0.9183467284212296,0.9200000000000008
364,2.717849108447472,0.9190528779695172,0.9200000000000008
365,1.382791451155566,0.9181871324624152,0.9200000000000008
366,2.760105305943937,0.9186186561985707,0.9200000000000008
367,2.77351174966225,0.9193769357377292,0.9200000000000008
368,3.6945956145817767,0.9218001538860116,0.9200000000000008
369,1.452952734899681,0.9189046569593642,0.9200000000000008
370,1.8928743214601484,0.9199901501981924,0.9200000000000008
371,1.8263830279551283,0.9190887943842816,0.9200000000000008
372,2.035949505858796,0.9193119521051364,0.9200000000000008
373,2.2872225651889035,0.2274185464619759,0.9200000000000008
374,2.288482886892968,0.9188401210391346,0.9200000000000008
375,2.06437513775864,0.9196334344771068,0.9200000000000008
376,3.131144319817259,0.9162857802958284,0.9200000000000008
377,2.5550889761635056,0.9186171512185468,0.9200000000000008
378,2.9983022596140123,0.9195740901419196,0.9200000000000008
379,2.2953902564625324,0.9179408131568538,0.9200000000000008
380,2.2230236213670107,0.9215669111183082,0.9200000000000008
381,1.5378904035966523,0.9190457356521252,0.9200000000000008
382,2.287513071212896,0.9186647619558396,0.9200000000000008
383,1.8648416643484842,0.9184679692704936,0.9200000000000008
384,1.8102922684446323,0.9187216795300368,0.9200000000000008
385,1.4065778890783918,0.9193549292864308,0.9200000000000008
386,2.6835134706855106,0.15511426443994694,0.9200000000000008
387,2.3725318640309307,0.9190621310237068,0.9200000000000008
388,1.6676708167723038,0.9200770352347472,0.9200000000000008
389,2.082431343414355,0.920144248103894,0.9200000000000008
390,1.6707691252931414,0.9182319995216066,0.9200000000000008
391,2.588363194562634,0.9204513638206772,0.9200000000000008
392,3.3356259120186165,0.919525629944244,0.9200000000000008
393,2.4077210985543798,0.9198623259093432,0.9200000000000008
394,2.3993234645671357,0.9191499906410288,0.9200000000000008
395,2.4786082356415418,0.9189499144069296,0.9200000000000008
396,1.852296539387402,0.9199539502641552,0.9200000000000008
397,2.197989474946473,0.9194334175462218,0.9200000000000008
398,2.8790917278424675,0.9184910013108928,0.9200000000000008
399,2.47280479189781,0.9193274560257352,0.9200000000000008
400,2.1322443446985075,0.9183104892934912,0.9200000000000008
401,2.4880549748661047,0.27795669286912955,0.9200000000000008
402,3.2144642213923205,0.9158533865543608,0.9200000000000008
403,1.7998270108011096,0.920979221764072,0.9200000000000008
404,2.00605492965298,0.9192911110452274,0.9200000000000008
405,1.9881753376692959,0.9190028811845616,0.9200000000000008
406,1.7256828648880391,0.9191950273885386,0.9200000000000008
407,2.1322209143572333,0.9190861322773441,0.9200000000000008
408,1.6097014862174004,0.9207004996365205,0.9200000000000008
409,3.3382581348950904,0.9189605486763806,0.9200000000000008
410,1.3243600281202998,0.9183185486376152,0.9200000000000008
411,2.004158114740876,0.9187302220258946,0.9200000000000008
412,3.490352514764841,0.9186351641965804,0.9200000000000008
413,2.407406375994701,0.9186608290294391,0.9200000000000008
414,3.4336020022671696,0.9235195153762664,0.9200000000000008
415,2.9074521317965765,0.9186808723069944,0.9200000000000008
416,1.3831672706406395,0.9189670782100108,0.9200000000000008
417,3.746256992623569,0.9185619704339101,0.9200000000000008
418,2.340196554927922,0.9180434639721606,0.9200000000000008
419,3.1576189320957218,0.9196506376228124,0.9200000000000008
420,1.7780520864924112,0.9192978018810258,0.9200000000000008
421,3.3926642235328663,0.9188136037123368,0.9200000000000008
422,2.091780927453451,0.9186204298494596,0.9200000000000008
423,1.8827345109423037,0.9208228378054102,0.9200000000000008
424,1.9428655262107288,0.9183690598376943,0.9200000000000008
425,1.9102399288572007,0.9181427847157948,0.9200000000000008
426,1.6135855226839289,0.9181583032301098,0.9200000000000008
427,2.6869991261577693,0.918884648404492,0.9200000000000008
428,1.6064838841586313,0.9189706636196496,0.9200000000000008
429,1.7205997877585424,0.9187730362833576,0.9200000000000008
430,2.58303285816541,0.9186712680621928,0.9200000000000008
431,1.638228721809085,0.9181370551343392,0.9200000000000008
432,1.4303372589920598,0.9196013221155585,0.9200000000000008
433,2.0056701881013046,0.9189882737853244,0.9200000000000008
434,1.759076357954157,0.9188709052092988,0.9200000000000008
435,2.511512362422359,0.9180126137531229,0.9200000000000008
436,2.4327892843560077,0.9192170659103336,0.9200000000000008
437,1.5743714377540032,0.9171425405475132,0.9200000000000008
438,2.6393895967142886,0.9196870232703688,0.9200000000000008
439,3.246026210628456,0.9192315906207896,0.9200000000000008
440,2.570268811544855,0.921666233886738,0.9200000000000008
441,3.7289674697301742,0.9209775584464776,0.9200000000000008
442,2.148246107041045,0.918533497217603,0.9200000000000008
443,3.1808441629813013,0.9233055577144058,0.9200000000000008
444,1.2020970764647017,0.9183139700600365,0.9200000000000008
445,2.8676109702277763,0.91894350958005,0.9200000000000008
446,3.0304254821886936,0.09630536198984267,0.9200000000000008
447,2.939715574033444,0.916553379369298,0.9200000000000008
448,1.3909942334630825,0.9191242402263292,0.9200000000000008
449,1.442952123908006,0.9175918332257864,0.9200000000000008
450,1.1781857955221795,0.9178907158955264,0.9200000000000008
451,1.8890296849937007,0.9182494656969378,0.9200000000000008
452,1.6221617333163585,0.9179458383497271,0.9200000000000008
453,1.438567725179554,0.9176957573844172,0.9200000000000008
454,1.2602226683255036,0.9239755173027356,0.9200000000000008
455,2.1139078578419017,0.312861392212471,0.9200000000000008
456,2.3002748874848833,0.918634357446562,0.9200000000000008
457,1.8925609176619715,0.9200641967854514,0.9200000000000008
458,2.8283875622424786,0.9201991763788636,0.9200000000000008
459,1.6874796334131328,0.919241319095016,0.9200000000000008
460,2.485101236336585,0.9188432811935896,0.9200000000000008
461,2.9772491495224847,0.9199913969660329,0.9200000000000008
462,1.6027695084304767,0.9194386082724834,0.9200000000000008
463,2.468089640445657,0.9191799372577344,0.9200000000000008
464,2.5143798147774694,0.22849548833354544,0.9200000000000008
465,3.16017575672402,0.10198105675971486,0.9200000000000008
466,1.743148427675991,0.9194845984949368,0.9200000000000008
467,2.8765931159876232,0.9191585612386012,0.9200000000000008
468,2.6979314948969293,0.9173719095163806,0.9200000000000008
469,2.447021526434823,0.9181103609277494,0.9200000000000008
470,2.8584827402079025,0.9188342985929829,0.9200000000000008
471,2.001276077168881,0.9189113712558674,0.9200000000000008
472,1.4470856688015628,0.918901570110404,0.9200000000000008
473,2.3505298625045468,0.9211708894945252,0.9200000000000008
474,1.7246287445442743,0.9192202201991508,0.9200000000000008
475,3.4118604008636533,0.9238590967441922,0.9200000000000008
476,3.0779166559589664,0.9198263623341504,0.9200000000000008
477,1.5816230949179524,0.9190820762400502,0.9200000000000008
478,1.6012848161339055,0.9185474211433547,0.9200000000000008
479,3.5559271067450275,0.9199705881850792,0.9200000000000008
480,2.395822245321034,0.918529740643228,0.9200000000000008
481,3.898485789731859,0.9220478152696844,0.9200000000000008
482,1.2016701454824394,0.9183676193557736,0.9200000000000008
483,1.3161536622587522,0.9235483649749012,0.9200000000000008
484,1.6273829914579112,0.919512369090708,0.9200000000000008
485,2.383916153324396,0.9182780007097352,0.9200000000000008
486,2.8428063653772004,0.9201443225118948,0.9200000000000008
487,1.902740207175039,0.9194474270652448,0.9200000000000008
488,2.430653298715695,0.9189777179438692,0.9200000000000008
489,3.3346072226527603,0.5582406284344353,0.9200000000000008
490,2.2168186141620363,0.9189366353867692,0.9200000000000008
491,3.367347198638164,0.9177727432580296,0.9200000000000008
492,1.2895524061132442,0.9187992459938056,0.9200000000000008
493,1.8461953839763332,0.918272774058013,0.9200000000000008
494,2.862055231743408,0.9205539213239324,0.9200000000000008
495,2.1159309420663917,0.9211127824136808,0.9200000000000008
496,2.5800203859877366,0.9187844942424088,0.9200000000000008
497,2.2080610886706418,0.918359672615362,0.9200000000000008
498,2.4083465676282536,0.9181799926461408,0.9200000000000008
499,1.7920771735462195,0.9184274324046848,0.9200000000000008
500,2.5997013368095927,0.9190481201038668,0.9200000000000008
501,2.4186716628268727,0.91864135886472,0.9200000000000008
502,3.219969333676935,0.9166588362811928,0.9200000000000008
503,3.1687937295264312,0.9202648414383912,0.9200000000000008
504,2.2656642894887384,0.9187218198266821,0.9200000000000008
505,2.229462227160464,0.9193090947007284,0.9200000000000008
506,3.477935187798093,0.4980734524934234,0.9200000000000008
507,3.793583426387367,0.9203814554749398,0.9200000000000008
508,2.392482564487525,0.9191161140513721,0.9200000000000008
509,1.8644038506900509,0.9182900313306179,0.9200000000000008
510,2.5266806130863064,0.9199791808328986,0.9200000000000008
511,1.9995426337094555,0.9189953055126798,0.9200000000000008
512,1.6367164414573918,0.9192694982939066,0.9200000000000008
513,2.6646742684144895,0.9199083788970576,0.9200000000000008
514,2.9031919825002066,0.9193572421361274,0.9200000000000008
515,1.3607495652461912,0.9189900838512894,0.9200000000000008
516,2.573607105917979,0.9181524238138694,0.9200000000000008
517,2.3783557280267824,0.9199812474741972,0.9200000000000008
518,3.5828883485966188,0.9178668580254497,0.9200000000000008
519,2.1059811043987318,0.9195108641295416,0.9200000000000008
520,2.2329443393671013,0.918359962367292,0.9200000000000008
521,1.38177764501058,0.9184764183089976,0.9200000000000008
522,2.105342920644565,0.9190168559354164,0.9200000000000008
523,3.3336343659557937,0.9181286173245288,0.9200000000000008
524,2.406799042076196,0.919799726591368,0.9200000000000008
525,1.6070538639423957,0.9184364687827002,0.9200000000000008
526,3.3664990213806885,0.9187533399403728,0.9200000000000008
527,2.4760321629648114,0.9177855886282104,0.9200000000000008
528,1.5983475065039907,0.9193817455970571,0.9200000000000008
529,2.294478310986217,0.9210524797098598,0.9200000000000008
530,1.6407824465372145,0.9182270044304144,0.9200000000000008
531,1.8644695235096675,0.918027958378145,0.9200000000000008
532,2.074305954866233,0.9194236888988768,0.9200000000000008
533,1.5873308985374777,0.9188809029429486,0.9200000000000008
534,3.6976245635810647,0.9184968133976452,0.9200000000000008
535,2.174582532534977,0.9176914858272719,0.9200000000000008
536,2.6802136599613857,0.9233286860229566,0.9200000000000008
537,1.9143447022520623,0.919626233913772,0.9200000000000008
538,1.320435064857478,0.9184772120650201,0.9200000000000008
539,2.671138522401911,0.9184660936548305,0.9200000000000008
540,2.0402252855435967,0.9182004673835632,0.9200000000000008
541,1.5168486355609352,0.9209871074321392,0.9200000000000008
542,2.749012705872807,0.9178804579727328,0.9200000000000008
543,2.615916051529429,0.9188461497547348,0.9200000000000008
544,1.5388180296623082,0.9185818523187552,0.9200000000000008
545,3.3400736195026792,0.9184078363897804,0.9200000000000008
546,3.0797764642142385,0.9206631144764196,0.9200000000000008
547,3.6767212682612778,0.00698247843354155,0.9200000000000008
548,1.5546171308437144,0.9200704994187224,0.9200000000000008
549,3.2878663482304025,0.9215331736838326,0.9200000000000008
550,2.3003335018392543,0.9192959398325916,0.9200000000000008
551,2.9583202419455867,0.9191090462802872,0.9200000000000008
552,2.8928113464274885,0.9200145332874308,0.9200000000000008
553,2.0908129969246314,0.9183394240680444,0.9200000000000008
554,2.6625148699515058,0.9190151848690904,0.9200000000000008
555,3.3521615297180265,0.9192681569261962,0.9200000000000008
556,1.9238834850501103,0.9177944164555532,0.9200000000000008
557,1.6479011187391026,0.9174189177501142,0.9200000000000008
558,2.9278784790298666,0.9215486266848918,0.9200000000000008
559,2.5808403049738105,0.17216560167715486,0.9200000000000008
560,2.146385006399952,0.9184331629824836,0.9200000000000008
561,3.011819293728617,0.9188758932184772,0.9200000000000008
562,2.8013887631843106,0.9207343045393498,0.9200000000000008
563,3.2961192378980773,0.1021130562001326,0.9200000000000008
564,2.8658099833528485,0.9166110720806212,0.9200000000000008
565,2.303472098282392,0.22439504863707432,0.9200000000000008
566,3.553769404976032,0.9199757336030688,0.9200000000000008
567,2.0341820457590085,0.9199205294062502,0.9200000000000008
568,1.7735783677026296,0.9188664669915748,0.9200000000000008
569,1.9793562834385727,0.918672333038788,0.9200000000000008
570,1.5547264001134506,0.9193007860331104,0.9200000000000008
571,2.4520575828030173,0.9179753224359152,0.9200000000000008
572,2.1532577125260537,0.9178639545368604,0.9200000000000008
573,3.1740574504247747,0.2915433794116865,0.9200000000000008
574,3.5385896951144336,0.17643215511916127,0.9200000000000008
575,2.715614988625757,0.9190242930917659,0.9200000000000008
576,1.28980786067215,0.9187217950121906,0.9200000000000008
577,3.1583375758406347,0.9230088108147456,0.9200000000000008
578,2.0017620350296754,0.9215142671818648,0.9200000000000008
579,2.6477869981611515,0.9212270980505046,0.9200000000000008
580,2.5740937390170178,0.9192618609598088,0.9200000000000008
581,2.911607113725581,0.91998649085768,0.9200000000000008
582,3.12434834816242,0.9200769007868356,0.9200000000000008
583,3.5563698440722615,0.9165608512796192,0.9200000000000008
584,2.863611993952123,0.9183900320231364,0.9200000000000008
585,3.652772183007472,0.9161950357511396,0.9200000000000008
586,1.9869797375499725,0.9186844883977662,0.9200000000000008
587,1.49814431595485,0.9194282270256962,0.9200000000000008
588,1.5963909352559282,0.9188716705424708,0.9200000000000008
589,2.64510457038709,0.9197152804690752,0.9200000000000008
590,2.4541879868186145,0.9187924150591084,0.9200000000000008
591,2.511200284783224,0.918460587493282,0.9200000000000008
592,1.4312281475393789,0.9184923116582641,0.9200000000000008
593,2.9496948154104867,0.9184275952680468,0.9200000000000008
594,2.483525838832564,0.9191182974900692,0.9200000000000008
595,1.4017494616198474,0.9185944639897572,0.9200000000000008
596,2.4685890399430503,0.9178687099745824,0.9200000000000008
597,1.366898043699185,0.918332153858014,0.9200000000000008
598,1.2638799446032158,0.9182868756069829,0.9200000000000008
599,1.504547561546692,0.9182935145705922,0.9200000000000008
600,3.1070578402788653,0.917625251388001,0.9200000000000008
601,2.800601494467156,0.9196173677273028,0.9200000000000008
602,2.006634378286749,0.9189003640240686,0.9200000000000008
603,3.2792699292860115,0.9191225853947824,0.9200000000000008
604,1.9583956212623472,0.9197822588367072,0.9200000000000008
605,1.5540623420150388,0.9192417582577671,0.9200000000000008
606,1.9272109594886475,0.9185113749611702,0.9200000000000008
607,2.8762827996872,0.9190552695574878,0.9200000000000008
608,1.739980885593124,0.9190978031389632,0.9200000000000008
609,2.9084980011110613,0.919627878511546,0.9200000000000008
610,2.4940708673897336,0.9183664609309856,0.9200000000000008
611,2.2186973638987646,0.9180496273798924,0.9200000000000008
612,2.735221392994778,0.9211984790296974,0.9200000000000008
613,3.3179129448689664,0.9193854397870932,0.9200000000000008
614,2.8785039696046844,0.919059371686982,0.9200000000000008
615,3.5005277661225342,0.9209588682912629,0.9200000000000008
616,3.018442398862317,0.9188477499269724,0.9200000000000008
617,2.1388447255813987,0.9182787733776858,0.9200000000000008
618,3.0335710578669577,0.9180391894852544,0.9200000000000008
619,1.798290848845594,0.9191551535856736,0.9200000000000008
620,1.8901732192237333,0.9183554894078492,0.9200000000000008
621,1.8280138502459289,0.9193038325561472,0.9200000000000008
622,2.2713497421427933,0.9193457615956886,0.9200000000000008
623,2.576990296255317,0.9190019459019694,0.9200000000000008
624,2.734322866476599,0.9178750776300592,0.9200000000000008
625,1.8299034434517318,0.9192963388376436,0.9200000000000008
626,3.3157704283198086,0.9183482834246308,0.9200000000000008
627,2.3919585558980785,0.9209677079035534,0.9200000000000008
628,2.7946813923171203,0.9190083554215178,0.9200000000000008
629,3.059772479845552,0.4059738079903685,0.9200000000000008
630,2.4761277170586866,0.9204410721839124,0.9200000000000008
631,1.6143520117048349,0.9197863851546502,0.9200000000000008
632,1.6978259669407567,0.9180065059026968,0.9200000000000008
633,3.3850476496023925,0.919664281722717,0.9200000000000008
634,2.0417061162129233,0.9186194146812704,0.9200000000000008
635,2.1732990812548416,0.9190428298098856,0.9200000000000008
636,3.0149674153172636,0.9215887626446748,0.9200000000000008
637,1.6623723505831896,0.9188129860348436,0.9200000000000008
638,1.4280242365657236,0.9204647399279609,0.9200000000000008
639,1.6914475352594105,0.9175497699399494,0.9200000000000008
640,1.7840161417256877,0.9188259307679044,0.9200000000000008
641,2.4458748493519207,0.9193529332334962,0.9200000000000008
642,2.322432306325359,0.919522902794378,0.9200000000000008
643,2.1192132275576605,0.919306038015464,0.9200000000000008
644,2.323661449399939,0.9186939563325937,0.9200000000000008
645,3.0998795448849426,0.2495890117748267,0.9200000000000008
646,2.82409391013462,0.26545595191646754,0.9200000000000008
647,1.6568426912666698,0.9189830159781204,0.9200000000000008
648,2.7955205205880866,0.9165888535093956,0.9200000000000008
649,3.207845391997655,0.9163917872239083,0.9200000000000008
650,1.9543036633361968,0.9211586136982236,0.9200000000000008
651,1.9837134748251155,0.9199687487049,0.9200000000000008
652,2.058612286881142,0.9208477608732604,0.9200000000000008
653,2.726681902101816,0.919482589941322,0.9200000000000008
654,1.5953541926989192,0.9192469326533016,0.9200000000000008
655,2.6801261864019437,0.9170793539834524,0.9200000000000008
656,2.02285956686522,0.9182001140783328,0.9200000000000008
657,1.6058082005937817,0.9206063542858643,0.9200000000000008
658,1.2134226925893692,0.9192390066699014,0.9200000000000008
659,2.319845503454119,0.2589917911151441,0.9200000000000008
660,2.7808489669265275,0.9187621786636684,0.9200000000000008
661,2.0208451880817115,0.9208400481693226,0.9200000000000008
662,2.557313871340793,0.9187118018265747,0.9200000000000008
663,1.2245513087260278,0.9199422991604236,0.9200000000000008
664,2.3409001364987234,0.9194004938624158,0.9200000000000008
665,2.0827038047645687,0.9187732448182628,0.9200000000000008
666,1.166037227212553,0.9193238385411668,0.9200000000000008
667,1.621796600074345,0.9211901223923008,0.9200000000000008
668,1.9514113219989868,0.9188724553710192,0.9200000000000008
669,2.382913891613952,0.919515916238618,0.9200000000000008
670,1.4950875000763866,0.9188189727359352,0.9200000000000008
671,1.7395743978721772,0.9182042210136828,0.9200000000000008
672,1.4726357314687897,0.9182986957567654,0.9200000000000008
673,1.525303269669846,0.9182434574403194,0.9200000000000008
674,1.8346497780952205,0.9192466570621334,0.9200000000000008
675,1.8081711636625923,0.919560143080704,0.9200000000000008
676,2.133794700591045,0.9180033486815666,0.9200000000000008
677,1.1839554896688371,0.918271473076716,0.9200000000000008
678,1.2088030363855329,0.9193026679677796,0.9200000000000008
679,2.2076470340624774,0.9182816585120512,0.9200000000000008
680,2.7402069331387287,0.9185053983738264,0.9200000000000008
681,2.6614402471832816,0.9221335571486039,0.9200000000000008
682,1.567652689983511,0.9192706616806468,0.9200000000000008
683,2.663664878069707,0.9190897105236792,0.9200000000000008
684,1.8096258103058689,0.91876741690032,0.9200000000000008
685,2.2357905645449767,0.9194809432273872,0.9200000000000008
686,2.4748391146715405,0.9181642527247325,0.9200000000000008
687,1.3809546111053173,0.9203826517204292,0.9200000000000008
688,2.1860751854263625,0.9191849444798871,0.9200000000000008
689,3.4437831274051987,0.9190272143172248,0.9200000000000008
690,1.1838224083115931,0.9207255923783054,0.9200000000000008
691,2.305380162420973,0.920724075495892,0.9200000000000008
692,3.254150710729652,0.918568941063405,0.9200000000000008
693,1.8763991465248364,0.920185817039542,0.9200000000000008
694,3.482044717714736,0.11341951551472025,0.9200000000000008
695,1.07959001187842,0.9183424919058748,0.9200000000000008
696,2.6672965964677804,0.9191876144358236,0.9200000000000008
697,1.6647972529973674,0.920830656781476,0.9200000000000008
698,2.344239160149214,0.9212921748334648,0.9200000000000008
699,2.5745705680030238,0.9229848710061904,0.9200000000000008
700,2.9957990866815973,0.9194610008412281,0.9200000000000008
701,2.2429632863803866,0.917885673774683,0.9200000000000008
702,2.376622872451448,0.9183784749707152,0.9200000000000008
703,3.5516672726704988,0.5437624796815436,0.9200000000000008
704,2.0738025380655127,0.9189931186419548,0.9200000000000008
705,1.65834444502577,0.9211564141909868,0.9200000000000008
706,1.636437592530445,0.9207499856851986,0.9200000000000008
707,1.9769747136478533,0.9188269465484602,0.9200000000000008
708,3.3121372210523967,0.9210500317582384,0.9200000000000008
709,2.427510378068624,0.1994995525339347,0.9200000000000008
710,3.4679940395487567,0.13698239781153376,0.9200000000000008
711,2.0442387467394867,0.9200024252613912,0.9200000000000008
712,3.0829304185341235,0.08883675721580292,0.9200000000000008
713,1.4287349566559768,0.9193140900305216,0.9200000000000008
714,1.8329412179170763,0.9187624719136,0.9200000000000008
715,1.9387648913215088,0.9193128774207028,0.9200000000000008
716,1.781181445044443,0.9198932804507154,0.9200000000000008
717,2.0198434636749214,0.9188931362900042,0.9200000000000008
718,3.141659600131802,0.919457460578663,0.9200000000000008
719,3.009040875376402,0.919361598388708,0.9200000000000008
720,1.893581375075628,0.9194966407964732,0.9200000000000008
721,3.1632276349706805,0.9191441323634582,0.9200000000000008
722,2.6872916809099108,0.9192527904717898,0.9200000000000008
723,2.317807085040161,0.9186367339003108,0.9200000000000008
724,1.574947683613125,0.9186942238085956,0.9200000000000008
725,1.4604453676352858,0.9194612341881168,0.9200000000000008
726,2.652274060813018,0.9192416132344582,0.9200000000000008
727,3.2459491817887134,0.9173135816975349,0.9200000000000008
728,3.3795690989441884,0.919215122361716,0.9200000000000008
729,2.9939253658955485,0.91821961763804,0.9200000000000008
730,2.0879368522094857,0.9191046429273044,0.9200000000000008
731,2.3185943425932964,0.9192768880815378,0.9200000000000008
732,2.29172848600184,0.91807503604434,0.9200000000000008
733,3.0945193319776267,0.918302550177048,0.9200000000000008
734,1.7220513320931623,0.9182133912643212,0.9200000000000008
735,1.6075236104366657,0.9192741249199272,0.9200000000000008
736,2.528459369523662,0.918754066592674,0.9200000000000008
737,3.0190852798483205,0.9196642472280664,0.9200000000000008
738,2.1892552299003407,0.9185520561256668,0.9200000000000008
739,3.465525639470883,0.9179140172019009,0.9200000000000008
740,1.4074062283205484,0.9193623812178832,0.9200000000000008
741,1.5255243625483454,0.9190493478812832,0.9200000000000008
742,2.3400340863640308,0.9213016722949074,0.9200000000000008
743,3.0148190908134893,0.2566050539752353,0.9200000000000008
744,3.0022613821479536,0.9183870807352972,0.9200000000000008
745,2.9972614358563674,0.918816136004359,0.9200000000000008
746,1.4159778003695551,0.9182912596031096,0.9200000000000008
747,1.5049482778990426,0.9183099331886926,0.9200000000000008
748,1.8002176699048806,0.9182624482741384,0.9200000000000008
749,2.5382593587961746,0.9187342325585702,0.9200000000000008
750,2.169798775765755,0.9184406691701914,0.9200000000000008
751,2.9969342924607534,0.9167853760439711,0.9200000000000008
752,3.4383375601207615,0.9170662611251306,0.9200000000000008
753,2.8166029058757234,0.9159122728497556,0.9200000000000008
754,2.296656825398665,0.2256268539828717,0.9200000000000008
755,1.4357268176060225,0.9181085723527801,0.9200000000000008
756,2.7308739304002745,0.9190398621774594,0.9200000000000008
757,1.5193398011563406,0.919655816386666,0.9200000000000008
758,1.3300081472216352,0.9192584016957778,0.9200000000000008
759,1.4128931048425302,0.9193854736303227,0.9200000000000008
760,1.6462831679659151,0.9203251732629596,0.9200000000000008
761,1.8588415325918963,0.9206777732526612,0.9200000000000008
762,2.975562706397864,0.26715154342685704,0.9200000000000008
763,1.5424557088565864,0.9209464339889724,0.9200000000000008
764,2.6201321044903367,0.9169291614656055,0.9200000000000008
765,2.0473237848302825,0.9195843523264788,0.9200000000000008
766,2.663094815276112,0.17353467189233518,0.9200000000000008
767,3.49840796753718,0.9181653196107792,0.9200000000000008
768,2.3633706676767603,0.918856922486986,0.9200000000000008
769,2.3883596629625226,0.9188031985035964,0.9200000000000008
770,2.4025300120647364,0.918393975713442,0.9200000000000008
771,2.0291142166386704,0.9201268681374818,0.9200000000000008
772,1.8206436088183209,0.9191173844884366,0.9200000000000008
773,2.412594988015307,0.21517589904770415,0.9200000000000008
774,2.605776319272638,0.30511146501128605,0.9200000000000008
775,1.2350420133007824,0.9217446731484672,0.9200000000000008
776,2.4235792968240477,0.919093510256329,0.9200000000000008
777,2.006207300529767,0.9202421634588068,0.9200000000000008
778,3.6993902188317715,0.9191252797883788,0.9200000000000008
779,2.5453511294717583,0.9200837184535832,0.9200000000000008
780,1.8824449392659632,0.9187698738467124,0.9200000000000008
781,1.2788084852835029,0.9184820485003188,0.9200000000000008
782,1.7792184601078052,0.9179380865171332,0.9200000000000008
783,2.6701216745755394,0.9182730725597594,0.9200000000000008
784,3.3880019507584245,0.9192569819327028,0.9200000000000008
785,3.0246373784265628,0.9178023365119456,0.9200000000000008
786,1.9152520946409173,0.9183357330413976,0.9200000000000008
787,3.0141542423369048,0.10146423992210046,0.9200000000000008
788,2.599445257168292,0.9214320854118768,0.9200000000000008
789,1.9999136163610356,0.9180125796783304,0.9200000000000008
790,1.3861267809232543,0.9225949607692004,0.9200000000000008
791,1.3457654454009076,0.9187949844013492,0.9200000000000008
792,2.3154494660517453,0.9188544461089632,0.9200000000000008
793,1.8936479921704104,0.9188694827814252,0.9200000000000008
794,1.4520342794404106,0.9195200778583354,0.9200000000000008
795,2.137665069351884,0.9184452595061714,0.9200000000000008
796,1.2915076227870073,0.919298453883102,0.9200000000000008
797,2.7915148717940528,0.9196303378486108,0.9200000000000008
798,2.8685320241752703,0.9189578137679192,0.9200000000000008
799,2.5062255560110938,0.9210312969958878,0.9200000000000008
800,1.729613650051928,0.9209279333038214,0.9200000000000008
801,1.66492058950745,0.9197717261401,0.9200000000000008
802,1.5260196396616417,0.91825238714265,0.9200000000000008
803,2.6148355356616535,0.916891877136856,0.9200000000000008
804,1.5909475376389333,0.9200338235831858,0.9200000000000008
805,2.6515501592259105,0.9208516125736548,0.9200000000000008
806,2.2860367315360786,0.9199020187070022,0.9200000000000008
807,2.201206712137382,0.918326503248889,0.9200000000000008
808,2.9356865162422436,0.9189344415722428,0.9200000000000008
809,3.3863646950209376,0.9184989608119554,0.9200000000000008
810,3.4687610239953544,0.9207325454619828,0.9200000000000008
811,1.9729107613527288,0.918548778832868,0.9200000000000008
812,1.4232842799362146,0.9212127805732764,0.9200000000000008
813,3.8679328545356384,0.34288355088385275,0.9200000000000008
814,2.3835639671956703,0.9202146034280984,0.9200000000000008
815,2.1135253628774016,0.9196421568631024,0.9200000000000008
816,2.3152597483722523,0.9220376676527836,0.9200000000000008
817,1.7990074818382555,0.9181584735915748,0.9200000000000008
818,1.3549175358080192,0.9206501154713932,0.9200000000000008
819,2.0453521825849483,0.9194401242513914,0.9200000000000008
820,2.9496039028570804,0.9189263606098191,0.9200000000000008
821,1.4633006450750263,0.919964108416791,0.9200000000000008
822,2.3594066356480945,0.9211845806213356,0.9200000000000008
823,3.382464679440081,0.9195798469048241,0.9200000000000008
824,2.7239945648237205,0.916521366734128,0.9200000000000008
825,1.2439175041358603,0.9173507151300438,0.9200000000000008
826,1.7320992090054594,0.9183424651739251,0.9200000000000008
827,2.8243538532887675,0.9167565128301116,0.9200000000000008
828,2.0255257920401317,0.9203580566009648,0.9200000000000008
829,2.917758728392452,0.9187673012412416,0.9200000000000008
830,1.6514882366574906,0.9190709633481422,0.9200000000000008
831,2.2745242434204562,0.9179996654642876,0.9200000000000008
832,1.6532246040589402,0.9181235223994596,0.9200000000000008
833,2.1998031703585457,0.2640337324196108,0.9200000000000008
834,1.7632270520832007,0.9187894140615942,0.9200000000000008
835,2.89608675829737,0.9192097448822436,0.9200000000000008
836,2.6289987130111743,0.9184492777392304,0.9200000000000008
837,3.618564056950204,0.17058267001605965,0.9200000000000008
838,1.3065935930126722,0.919356914310076,0.9200000000000008
839,1.3302226512868869,0.9183788161324872,0.9200000000000008
840,1.814294307698624,0.919354477101286,0.9200000000000008
841,1.5473620643835737,0.9210877310626188,0.9200000000000008
842,1.5274160417312732,0.9218460489392309,0.9200000000000008
843,2.753540149378554,0.9189266632339494,0.9200000000000008
844,2.4707395615641707,0.919212669303656,0.9200000000000008
845,3.0539015697364573,0.9183594398242908,0.9200000000000008
846,3.42803732093518,0.9178375682330528,0.9200000000000008
847,2.2705446756543206,0.9182520988620628,0.9200000000000008
848,1.955906800614269,0.9197129479737648,0.9200000000000008
849,2.0480984071785207,0.918230816752286,0.9200000000000008
850,3.922357357012928,0.9230298841500574,0.9200000000000008
851,2.4381920576167206,0.9203528655723608,0.9200000000000008
852,2.473458297220639,0.9180176460051565,0.9200000000000008
853,3.396387243988871,0.9212299259745852,0.9200000000000008
854,3.0991427582330697,0.919262466481286,0.9200000000000008
855,2.6488838502885845,0.9202634085218756,0.9200000000000008
856,2.283075503232576,0.9214778696777726,0.9200000000000008
857,3.150165109895806,0.9176260407113052,0.9200000000000008
858,1.9477064875496017,0.9194338719029844,0.9200000000000008
859,2.6887479024797774,0.9202064692651096,0.9200000000000008
860,2.0107702405509253,0.9213684017069046,0.9200000000000008
861,1.480135815390166,0.9196174954040348,0.9200000000000008
862,3.8717034856472052,0.011213583709153985,0.9200000000000008
863,1.5908051809661043,0.9183218894477791,0.9200000000000008
864,2.0982116979275305,0.920092169763985,0.9200000000000008
865,2.164688221327939,0.9195258947610064,0.9200000000000008
866,3.7122328143689485,0.9207000686213068,0.9200000000000008
867,2.850441676093612,0.9183489695388148,0.9200000000000008
868,3.173961061813681,0.9204226821655488,0.9200000000000008
869,2.805773128528066,0.9178902326449264,0.9200000000000008
870,1.949684067518732,0.919250250442062,0.9200000000000008
871,2.5621019001912053,0.18712325656529985,0.9200000000000008
872,2.8570997805717915,0.9174145280717236,0.9200000000000008
873,2.379279658289017,0.9187153013515534,0.9200000000000008
874,1.961935990623672,0.9179573305758486,0.9200000000000008
875,3.4701999145679068,0.9192688184753148,0.9200000000000008
876,2.2924097519770994,0.9187476054091566,0.9200000000000008
877,3.0429621856720086,0.9177535169821732,0.9200000000000008
878,2.2621918269682078,0.9200878936656895,0.9200000000000008
879,2.847676429272453,0.9201387898523,0.9200000000000008
880,2.8385545252364643,0.9187838899571844,0.9200000000000008
881,1.3117679392144712,0.9192635022358556,0.9200000000000008
882,1.4316215761364122,0.9196616413881716,0.9200000000000008
883,2.6768710310694206,0.9223386050302584,0.9200000000000008
884,1.6050069410636394,0.9203217296377386,0.9200000000000008
885,3.2897822860976564,0.9181649451240188,0.9200000000000008
886,3.2435132445343764,0.9178396975757904,0.9200000000000008
887,2.484436220858475,0.9215602363766688,0.9200000000000008
888,2.5192879559108388,0.9181908703850812,0.9200000000000008
889,1.5452144198834863,0.9205822114457426,0.9200000000000008
890,1.340069563817134,0.9204379998057304,0.9200000000000008
891,1.6986772597916269,0.9194551301081809,0.9200000000000008
892,2.0693462758001244,0.9200848120314956,0.9200000000000008
893,1.1172848821284769,0.9193366610466532,0.9200000000000008
894,2.04916083095026,0.9184832552809424,0.9200000000000008
895,2.3746338916921776,0.9200576036043312,0.9200000000000008
896,1.7832125596181294,0.9209043619159328,0.9200000000000008
897,1.91235605932255,0.9188458075299344,0.9200000000000008
898,1.8280285942661796,0.9189775109560024,0.9200000000000008
899,1.401456826037156,0.919264691066816,0.9200000000000008
900,1.8164893365466117,0.9201276869551814,0.9200000000000008
901,3.0111647757004536,0.9191600364393676,0.9200000000000008
902,3.3361618033201035,0.9190663459776824,0.9200000000000008
903,3.014313366129409,0.918913498976734,0.9200000000000008
904,2.3642869648038216,0.919281587760769,0.9200000000000008
905,2.9661311356242672,0.9200903931377248,0.9200000000000008
906,1.174822930723812,0.9206615166865416,0.9200000000000008
907,2.152099700596656,0.9208632012996808,0.9200000000000008
908,1.737233769060658,0.921033488397052,0.9200000000000008
909,1.9598663301463508,0.918630031091328,0.9200000000000008
910,2.564868173703528,0.9209527756361772,0.9200000000000008
911,2.795445573419721,0.9207075518763609,0.9200000000000008
912,2.447365185610601,0.21713954558510476,0.9200000000000008
913,3.3971217582567363,0.043038253881817146,0.9200000000000008
914,2.137468281285228,0.9192793327759776,0.9200000000000008
915,2.178136868847345,0.9184896004282466,0.9200000000000008
916,1.1904974983820418,0.9184515505457052,0.9200000000000008
917,2.050330679662305,0.9210763788661859,0.9200000000000008
918,1.1723581136478125,0.9199016532479984,0.9200000000000008
919,1.850942141505996,0.9198781705085332,0.9200000000000008
920,1.669413276806916,0.9195351373355928,0.9200000000000008
921,3.5150989954871017,0.91853727809686,0.9200000000000008
922,1.9617912944274436,0.9207724392620282,0.9200000000000008
923,2.1685335181178957,0.9188879127402836,0.9200000000000008
924,1.5015812333891014,0.9206059625862808,0.9200000000000008
925,1.309097720429346,0.9190092560598816,0.9200000000000008
926,2.4167791019481384,0.9185423298023024,0.9200000000000008
927,2.5020882594601077,0.9204247348658291,0.9200000000000008
928,2.8125414286226857,0.9186623264373844,0.9200000000000008
929,2.944686567356348,0.9180466532951028,0.9200000000000008
930,3.2157773851605564,0.12779886101998006,0.9200000000000008
931,3.256762003560261,0.91888015304997,0.9200000000000008
932,1.8058646629843007,0.9200596101062609,0.9200000000000008
933,1.7771164576392222,0.91713913639946,0.9200000000000008
934,3.3164150679317896,0.9164970342706262,0.9200000000000008
935,1.233976189245561,0.9190436541989476,0.9200000000000008
936,1.3612961504655887,0.9181603724058296,0.9200000000000008
937,3.7567903805585585,0.9189384203499776,0.9200000000000008
938,2.8437496900340817,0.9181294444083732,0.9200000000000008
939,1.8684305896150903,0.9181449211754064,0.9200000000000008
940,2.0820401600717484,0.9185835231920356,0.9200000000000008
941,2.637340201970197,0.918171826022164,0.9200000000000008
942,3.204317707572696,0.4308387962457756,0.9200000000000008
943,1.468457891444172,0.9196674276786436,0.9200000000000008
944,2.0407098148916103,0.9194495094029854,0.9200000000000008
945,1.844800663390572,0.91975642266586,0.9200000000000008
946,2.5958170560801754,0.9184801679643616,0.9200000000000008
947,2.344618128159357,0.918842094052754,0.9200000000000008
948,1.1875649789553475,0.9191606677220054,0.9200000000000008
949,1.6346383722378381,0.9203692951509984,0.9200000000000008
950,2.8955502184351287,0.92147644289366,0.9200000000000008
951,3.046391449019876,0.919084249406009,0.9200000000000008
952,1.7304325964959384,0.9191339468158058,0.9200000000000008
953,1.457488803853202,0.9179525901595944,0.9200000000000008
954,2.6849359121021816,0.9222695154265372,0.9200000000000008
955,2.233276644741464,0.9189533809391476,0.9200000000000008
956,2.0672663137055607,0.919904986716798,0.9200000000000008
957,3.348274143625732,0.05043722337333967,0.9200000000000008
958,3.3304075716398924,0.9189897714853,0.9200000000000008
959,1.3300907164254452,0.9229639452940246,0.9200000000000008
960,1.897150453444154,0.9175421748484124,0.9200000000000008
961,3.718192577414476,0.9199062435253657,0.9200000000000008
962,3.0085896967239703,0.9190216705671572,0.9200000000000008
963,2.6414051542700108,0.92089791082618,0.9200000000000008
964,2.261402730720468,0.9198063399457841,0.9200000000000008
965,1.4194033037699714,0.918456179945398,0.9200000000000008
966,2.892248111852626,0.9222076119943956,0.9200000000000008
967,2.693214916776664,0.9190185306150308,0.9200000000000008
968,2.7960468427881424,0.9225786954698779,0.9200000000000008
969,1.9898475192130556,0.9182599104687208,0.9200000000000008
970,2.7130102150785764,0.9230928718309468,0.9200000000000008
971,1.919633108345308,0.92039627253811,0.9200000000000008
972,2.081120465047649,0.9189229725902396,0.9200000000000008
973,1.9166953348118372,0.9190449096151009,0.9200000000000008
974,1.5813852908933117,0.9187184475345088,0.9200000000000008
975,2.3107776139046368,0.9191733834338772,0.9200000000000008
976,2.8061972735830185,0.9220839732698716,0.9200000000000008
977,2.06490704019328,0.9189789836865981,0.9200000000000008
978,2.9480672725762953,0.919224425616544,0.9200000000000008
979,1.3348921907544289,0.9193245980607468,0.9200000000000008
980,2.163582462283414,0.919370183706532,0.9200000000000008
981,2.461216534457342,0.9206034751111322,0.9200000000000008
982,3.430907333319744,0.919455617847323,0.9200000000000008
983,2.68375920069662,0.9170185325775656,0.9200000000000008
984,2.012247397157712,0.9214655262895646,0.9200000000000008
985,1.9694511285586591,0.9183229151090906,0.9200000000000008
986,1.2649750243366014,0.9191846391620412,0.9200000000000008
987,1.6706799723654109,0.9205390189951744,0.9200000000000008
988,3.339471836875331,0.9209852400530912,0.9200000000000008
989,2.0702460816800623,0.9185331409725824,0.9200000000000008
990,3.0409872093507118,0.919557537416794,0.9200000000000008
991,2.9927263768683052,0.9209721880905029,0.9200000000000008
992,2.34248195993022,0.9207359489059272,0.9200000000000008
993,1.7024105470631083,0.9200263509723348,0.9200000000000008
994,1.8730558245892368,0.9186552322848482,0.9200000000000008
995,3.5237048881466717,0.9153167464383584,0.9200000000000008
996,2.374533955124232,0.9213656045070606,0.9200000000000008
997,3.2356459861322517,0.9193568743089464,0.9200000000000008
998,2.3642789949186804,0.9184635095531962,0.9200000000000008
999,2.5124863354150966,0.9193164058705712,0.9200000000000008

